Incremental Answer Set Programming with Overgrounding

Repeated executions of reasoning tasks for varying inputs are necessary in many applicative settings, such as stream reasoning. In this context, we propose an incremental grounding approach for the answer set semantics. We focus on the possibility of generating incrementally larger ground logic programs equivalent to a given non-ground one; so called overgrounded programs can be reused in combination with deliberately many different sets of inputs. Updating overgrounded programs requires a small effort, thus making the instantiation of logic programs considerably faster when grounding is repeated on a series of inputs similar to each other. Notably, the proposed approach works "under the hood", relieving designers of logic programs from controlling technical aspects of grounding engines and answer set systems. In this work we present the theoretical basis of the proposed incremental grounding technique, we illustrate the consequent repeated evaluation strategy and report about our experiments. This paper is under consideration in Theory and Practice of Logic Programming (TPLP).

==> benchmark/csv/incremental-10.csv <==
Iteration;NumberOfRules;IDLV;CLASP;WASP;IDLV+CLASP;IDLV+WASP
0;84121;1.722248;0.187;0.2;1.909248;1.922248
1;84128;0.824056;0.182;0.19;1.006056;1.014056
2;84129;0.8258784;0.18;0.21;1.0058784;1.0358784
3;84130;0.8280298;0.178;0.2;1.0060298;1.0280298
4;84138;0.8367918;0.185;0.2;1.0217918;1.0367918
5;84143;0.839407;0.179;0.2;1.018407;1.039407
6;84144;0.8370062;0.187;0.2;1.0240062;1.0370062
7;84148;0.8252426;0.175;0.2;1.0002426;1.0252426
8;84149;0.8317996;0.169;0.2;1.0007996;1.0317996
9;84150;0.8307558;0.183;0.19;1.0137558;1.0207558
10;84153;0.8705194;0.183;0.19;1.0535194;1.0605194
11;84154;0.8570134;0.175;0.2;1.0320134;1.0570134
12;84156;0.8370028;0.179;0.19;1.0160028;1.0270028
13;84161;0.8454002;0.175;0.2;1.0204002;1.0454002
14;84163;0.861984;0.182;0.19;1.043984;1.051984
15;84165;0.8708854;0.181;0.19;1.0518854;1.0608854
16;84170;0.8654078;0.182;0.2;1.0474078;1.0654078
17;84173;0.8849606;0.178;0.2;1.0629606;1.0849606
18;84176;0.879284;0.176;0.2;1.055284;1.079284
19;84179;0.8715352;0.189;0.19;1.0605352;1.0615352
20;84182;0.8732356;0.181;0.2;1.0542356;1.0732356
21;84184;0.8888436;0.18;0.19;1.0688436;1.0788436
22;84186;0.8905092;0.185;0.2;1.0755092;1.0905092
23;84189;0.8671148;0.171;0.2;1.0381148;1.0671148
24;84193;0.8823894;0.176;0.19;1.0583894;1.0723894
25;84196;0.8586652;0.18;0.19;1.0386652;1.0486652
26;84200;0.8895858;0.187;0.21;1.0765858;1.0995858
27;84200;0.8630928;0.179;0.19;1.0420928;1.0530928
28;84205;0.883939;0.175;0.2;1.058939;1.083939
29;84209;0.8866322;0.177;0.2;1.0636322;1.0866322
30;84211;0.9747398;0.185;0.22;1.1597398;1.1947398
31;84217;0.8670334;0.186;0.19;1.0530334;1.0570334
32;84223;0.8726464;0.177;0.2;1.0496464;1.0726464
33;84229;0.8996906;0.177;0.2;1.0766906;1.0996906
34;84231;0.8775502;0.191;0.2;1.0685502;1.0775502
35;84245;0.8891238;0.181;0.2;1.0701238;1.0891238
36;84250;0.9242764;0.184;0.19;1.1082764;1.1142764
37;84251;0.9021514;0.186;0.2;1.0881514;1.1021514
38;84254;0.880313;0.182;0.2;1.062313;1.080313
39;84255;0.9518748;0.19;0.2;1.1418748;1.1518748
40;84255;1.0285;0.186;0.2;1.2145;1.2285
41;84257;0.8916254;0.181;0.2;1.0726254;1.0916254
42;84258;0.9326124;0.179;0.19;1.1116124;1.1226124
43;84261;0.8759316;0.183;0.2;1.0589316;1.0759316
44;84262;0.9449162;0.175;0.19;1.1199162;1.1349162
45;84264;0.8983552;0.179;0.19;1.0773552;1.0883552
46;84267;0.8810254;0.185;0.2;1.0660254;1.0810254
47;84270;0.9029134;0.181;0.21;1.0839134;1.1129134
48;84272;0.9553418;0.182;0.21;1.1373418;1.1653418
49;84275;0.8824738;0.176;0.19;1.0584738;1.0724738
50;84276;0.9302532;0.184;0.2;1.1142532;1.1302532
51;84277;0.8934688;0.177;0.19;1.0704688;1.0834688
52;84279;0.8681088;0.177;0.19;1.0451088;1.0581088
53;84281;0.9368586;0.177;0.2;1.1138586;1.1368586
54;84283;1.0145804;0.176;0.2;1.1905804;1.2145804
55;84285;0.924929;0.186;0.2;1.110929;1.124929
56;84289;0.957622;0.179;0.2;1.136622;1.157622
57;84290;0.8947514;0.192;0.2;1.0867514;1.0947514
58;84290;0.8797752;0.179;0.2;1.0587752;1.0797752
59;84290;0.8905012;0.185;0.2;1.0755012;1.0905012
60;84290;0.885245;0.181;0.19;1.066245;1.075245
61;84290;0.9336068;0.175;0.19;1.1086068;1.1236068
62;84291;0.9267666;0.183;0.2;1.1097666;1.1267666
63;84292;0.9815834;0.181;0.2;1.1625834;1.1815834
64;84292;0.885763;0.184;0.19;1.069763;1.075763
65;84295;0.9353626;0.188;0.2;1.1233626;1.1353626
66;84305;0.8842312;0.181;0.2;1.0652312;1.0842312
67;84307;0.9464506;0.185;0.2;1.1314506;1.1464506
68;84308;0.959615;0.184;0.2;1.143615;1.159615
69;84310;0.8945982;0.192;0.2;1.0865982;1.0945982
70;84312;0.9002666;0.179;0.2;1.0792666;1.1002666
71;84315;0.9384444;0.189;0.19;1.1274444;1.1284444
72;84318;0.9506398;0.182;0.19;1.1326398;1.1406398
73;84320;0.8933336;0.185;0.19;1.0783336;1.0833336
74;84323;0.929766;0.176;0.19;1.105766;1.119766
75;84324;0.9351454;0.185;0.19;1.1201454;1.1251454
76;84326;0.9487234;0.185;0.19;1.1337234;1.1387234
77;84327;0.9359156;0.182;0.19;1.1179156;1.1259156
78;84328;0.9371902;0.184;0.19;1.1211902;1.1271902
79;84330;0.9364606;0.174;0.2;1.1104606;1.1364606
80;84332;0.987032;0.184;0.21;1.171032;1.197032
81;84333;0.9710108;0.182;0.19;1.1530108;1.1610108
82;84335;0.9487692;0.174;0.2;1.1227692;1.1487692
83;84336;0.9008166;0.179;0.2;1.0798166;1.1008166
84;84337;0.8755204;0.18;0.19;1.0555204;1.0655204
85;84338;0.886808;0.182;0.19;1.068808;1.076808
86;84339;0.9330856;0.185;0.19;1.1180856;1.1230856
87;84340;0.8958582;0.175;0.19;1.0708582;1.0858582
88;84342;0.892262;0.192;0.19;1.084262;1.082262
89;84344;0.87823;0.178;0.19;1.05623;1.06823
90;84346;0.8921462;0.187;0.2;1.0791462;1.0921462
91;84349;0.909243;0.179;0.2;1.088243;1.109243
92;84350;0.8705456;0.192;0.19;1.0625456;1.0605456
93;84352;0.876164;0.188;0.19;1.064164;1.066164
94;84352;0.9019462;0.178;0.19;1.0799462;1.0919462
95;84352;0.9321444;0.181;0.19;1.1131444;1.1221444
96;84354;0.9603098;0.178;0.2;1.1383098;1.1603098
97;84356;0.9372804;0.184;0.2;1.1212804;1.1372804
98;84358;0.976844;0.18;0.2;1.156844;1.176844
99;84359;0.9437708;0.169;0.22;1.1127708;1.1637708
100;84361;0.9569742;0.183;0.19;1.1399742;1.1469742
101;84362;0.9327166;0.181;0.19;1.1137166;1.1227166
102;84364;0.9387542;0.182;0.19;1.1207542;1.1287542
103;84365;0.8709186;0.177;0.2;1.0479186;1.0709186
104;84366;0.8707842;0.182;0.19;1.0527842;1.0607842
105;84367;0.8884756;0.179;0.2;1.0674756;1.0884756
106;84367;0.8971808;0.178;0.2;1.0751808;1.0971808
107;84367;0.9000068;0.187;0.2;1.0870068;1.1000068
108;84369;0.870646;0.171;0.2;1.041646;1.070646
109;84371;0.8806002;0.185;0.2;1.0656002;1.0806002
110;84375;0.9264346;0.184;0.2;1.1104346;1.1264346
111;84376;0.8879482;0.185;0.2;1.0729482;1.0879482
112;84376;0.8780784;0.174;0.2;1.0520784;1.0780784
113;84376;0.9258944;0.175;0.19;1.1008944;1.1158944
114;84376;0.9910936;0.183;0.19;1.1740936;1.1810936
115;84376;0.9675846;0.171;0.2;1.1385846;1.1675846
116;84377;0.9623724;0.178;0.19;1.1403724;1.1523724
117;84377;1.018422;0.179;0.19;1.197422;1.208422
118;84377;0.9223164;0.17;0.19;1.0923164;1.1123164
119;84377;0.9309568;0.176;0.18;1.1069568;1.1109568
120;84377;0.9341348;0.176;0.19;1.1101348;1.1241348
121;84377;0.9982488;0.184;0.19;1.1822488;1.1882488
122;84377;0.9388566;0.169;0.2;1.1078566;1.1388566
123;84377;0.9318362;0.175;0.19;1.1068362;1.1218362
124;84377;0.9534446;0.178;0.2;1.1314446;1.1534446
125;84377;0.978493;0.186;0.19;1.164493;1.168493
126;84378;0.8780814;0.185;0.2;1.0630814;1.0780814
127;84378;0.9347946;0.176;0.19;1.1107946;1.1247946
128;84378;0.8925692;0.179;0.19;1.0715692;1.0825692
129;84378;0.864675;0.173;0.22;1.037675;1.084675
130;84378;0.8961898;0.179;0.19;1.0751898;1.0861898
131;84378;0.8920574;0.18;0.2;1.0720574;1.0920574
132;84378;0.8941988;0.183;0.2;1.0771988;1.0941988
133;84378;0.8846028;0.181;0.2;1.0656028;1.0846028
134;84378;0.884159;0.178;0.2;1.062159;1.084159
135;84380;0.875838;0.178;0.2;1.053838;1.075838
136;84381;0.877785;0.18;0.2;1.057785;1.077785
137;84381;0.895759;0.181;0.19;1.076759;1.085759
138;84381;0.8814794;0.177;0.2;1.0584794;1.0814794
139;84381;0.8966862;0.179;0.2;1.0756862;1.0966862
140;84381;0.868665;0.186;0.2;1.054665;1.068665
141;84381;0.9315572;0.18;0.19;1.1115572;1.1215572
142;84381;0.8815708;0.18;0.19;1.0615708;1.0715708
143;84381;0.943857;0.18;0.19;1.123857;1.133857
144;84381;1.011609;0.181;0.2;1.192609;1.211609
145;84381;0.9862808;0.184;0.2;1.1702808;1.1862808
146;84381;0.9328892;0.182;0.2;1.1148892;1.1328892
147;84381;0.8758752;0.179;0.19;1.0548752;1.0658752
148;84381;0.9305382;0.172;0.22;1.1025382;1.1505382
149;84382;0.9368414;0.187;0.19;1.1238414;1.1268414
150;84383;0.8931416;0.18;0.19;1.0731416;1.0831416
151;84384;0.8719178;0.176;0.2;1.0479178;1.0719178
152;84384;0.9382248;0.193;0.19;1.1312248;1.1282248
153;84384;0.962398;0.183;0.19;1.145398;1.152398
154;84384;0.885319;0.189;0.19;1.074319;1.075319
155;84384;0.872952;0.185;0.2;1.057952;1.072952
156;84384;0.9436;0.174;0.21;1.1176;1.1536
157;84384;0.9388422;0.186;0.19;1.1248422;1.1288422
158;84384;0.8949454;0.184;0.2;1.0789454;1.0949454
159;84384;0.8808902;0.183;0.2;1.0638902;1.0808902
160;84384;0.8830504;0.19;0.2;1.0730504;1.0830504
161;84385;0.8685202;0.182;0.2;1.0505202;1.0685202
162;84385;0.8739416;0.175;0.2;1.0489416;1.0739416
163;84385;0.8770112;0.175;0.19;1.0520112;1.0670112
164;84385;0.86463;0.183;0.2;1.04763;1.06463
165;84385;0.926371;0.18;0.2;1.106371;1.126371
166;84385;0.9385662;0.168;0.19;1.1065662;1.1285662
167;84385;0.939536;0.176;0.2;1.115536;1.139536
168;84385;0.9313802;0.171;0.2;1.1023802;1.1313802
169;84385;0.9422798;0.174;0.19;1.1162798;1.1322798
170;84385;1.0145692;0.182;0.19;1.1965692;1.2045692
171;84385;0.9173404;0.184;0.19;1.1013404;1.1073404
172;84385;0.9945382;0.177;0.2;1.1715382;1.1945382
173;84387;0.9151562;0.172;0.2;1.0871562;1.1151562
174;84389;0.9678834;0.175;0.21;1.1428834;1.1778834
175;84389;0.9017478;0.172;0.19;1.0737478;1.0917478
176;84389;0.9436294;0.186;0.19;1.1296294;1.1336294
177;84389;0.8802084;0.189;0.2;1.0692084;1.0802084
178;84389;0.882047;0.192;0.19;1.074047;1.072047
179;84389;0.9001318;0.178;0.2;1.0781318;1.1001318
180;84389;0.9040058;0.187;0.21;1.0910058;1.1140058
181;84389;0.9061392;0.181;0.19;1.0871392;1.0961392
182;84389;0.8954876;0.184;0.2;1.0794876;1.0954876
183;84389;0.867118;0.177;0.2;1.044118;1.067118
184;84389;0.865257;0.182;0.2;1.047257;1.065257
185;84389;0.8823954;0.187;0.19;1.0693954;1.0723954
186;84389;0.8854544;0.181;0.2;1.0664544;1.0854544
187;84389;0.8655862;0.179;0.19;1.0445862;1.0555862
188;84389;0.872266;0.178;0.2;1.050266;1.072266
189;84389;0.8741562;0.179;0.19;1.0531562;1.0641562
190;84389;0.8972824;0.174;0.2;1.0712824;1.0972824
191;84389;0.935089;0.177;0.2;1.112089;1.135089
192;84389;0.931046;0.177;0.2;1.108046;1.131046
193;84389;0.932745;0.18;0.19;1.112745;1.122745
194;84389;0.9371484;0.181;0.19;1.1181484;1.1271484
195;84389;0.9311992;0.182;0.19;1.1131992;1.1211992
196;84389;0.944431;0.174;0.2;1.118431;1.144431
197;84389;0.9012328;0.18;0.2;1.0812328;1.1012328
198;84389;0.9029636;0.178;0.19;1.0809636;1.0929636
199;84389;0.8767514;0.178;0.19;1.0547514;1.0667514
200;84389;0.9755448;0.183;0.2;1.1585448;1.1755448
201;84389;0.9113148;0.176;0.2;1.0873148;1.1113148
202;84389;0.9899388;0.176;0.19;1.1659388;1.1799388
203;84389;0.930044;0.181;0.19;1.111044;1.120044
204;84389;0.8785952;0.181;0.2;1.0595952;1.0785952
205;84389;0.8868962;0.19;0.19;1.0768962;1.0768962
206;84389;0.8893504;0.186;0.2;1.0753504;1.0893504
207;84390;0.8744178;0.188;0.2;1.0624178;1.0744178
208;84392;0.895074;0.183;0.19;1.078074;1.085074
209;84394;0.8950064;0.179;0.19;1.0740064;1.0850064
210;84395;0.8850498;0.179;0.2;1.0640498;1.0850498
211;84397;0.8970116;0.179;0.19;1.0760116;1.0870116
212;84399;0.863678;0.174;0.19;1.037678;1.053678
213;84401;0.8921962;0.177;0.19;1.0691962;1.0821962
214;84404;0.9010368;0.183;0.19;1.0840368;1.0910368
215;84405;0.9315722;0.176;0.2;1.1075722;1.1315722
216;84407;0.935509;0.184;0.19;1.119509;1.125509
217;84407;0.9360606;0.174;0.19;1.1100606;1.1260606
218;84407;0.9427646;0.176;0.2;1.1187646;1.1427646
219;84407;0.9225064;0.185;0.2;1.1075064;1.1225064
220;84407;0.9593746;0.177;0.2;1.1363746;1.1593746
221;84409;0.9466644;0.18;0.19;1.1266644;1.1366644
222;84411;0.955248;0.186;0.2;1.141248;1.155248
223;84413;0.9234816;0.181;0.2;1.1044816;1.1234816
224;84414;0.930639;0.185;0.2;1.115639;1.130639
225;84415;1.0119086;0.181;0.2;1.1929086;1.2119086
226;84415;1.0065984;0.18;0.19;1.1865984;1.1965984
227;84415;0.8696868;0.187;0.2;1.0566868;1.0696868
228;84415;0.947754;0.187;0.21;1.134754;1.157754
229;84415;0.9706042;0.175;0.19;1.1456042;1.1606042
230;84415;0.9286124;0.182;0.2;1.1106124;1.1286124
231;84415;0.8681244;0.186;0.19;1.0541244;1.0581244
232;84415;0.861314;0.183;0.19;1.044314;1.051314
233;84415;0.8864288;0.182;0.2;1.0684288;1.0864288
234;84415;0.8751878;0.186;0.2;1.0611878;1.0751878
235;84415;1.019196;0.188;0.2;1.207196;1.219196
236;84415;0.9830542;0.191;0.2;1.1740542;1.1830542
237;84415;0.9259798;0.179;0.19;1.1049798;1.1159798
238;84415;0.9266826;0.186;0.2;1.1126826;1.1266826
239;84415;0.9399446;0.176;0.2;1.1159446;1.1399446
240;84415;0.891697;0.183;0.2;1.074697;1.091697
241;84415;0.874259;0.188;0.2;1.062259;1.074259
242;84415;0.8669546;0.182;0.19;1.0489546;1.0569546
243;84417;0.861317;0.187;0.2;1.048317;1.061317
244;84419;0.9444462;0.18;0.2;1.1244462;1.1444462
245;84421;0.9699412;0.185;0.19;1.1549412;1.1599412
246;84423;0.8868434;0.181;0.2;1.0678434;1.0868434
247;84423;0.8966636;0.172;0.19;1.0686636;1.0866636
248;84423;0.89572;0.178;0.2;1.07372;1.09572
249;84423;0.8925936;0.168;0.19;1.0605936;1.0825936
250;84423;0.880847;0.18;0.2;1.060847;1.080847
251;84425;0.8988026;0.185;0.2;1.0838026;1.0988026
252;84428;0.8828982;0.178;0.2;1.0608982;1.0828982
253;84430;0.8938218;0.181;0.19;1.0748218;1.0838218
254;84432;0.8714518;0.172;0.2;1.0434518;1.0714518
255;84435;0.8811652;0.177;0.2;1.0581652;1.0811652
256;84436;0.869217;0.176;0.2;1.045217;1.069217
257;84437;0.8738996;0.185;0.19;1.0588996;1.0638996
258;84440;0.8788986;0.174;0.2;1.0528986;1.0788986
259;84441;0.8772152;0.181;0.22;1.0582152;1.0972152
260;84442;1.0013282;0.177;0.2;1.1783282;1.2013282
261;84444;0.894031;0.195;0.19;1.089031;1.084031
262;84446;0.8926454;0.178;0.19;1.0706454;1.0826454
263;84447;0.881258;0.176;0.19;1.057258;1.071258
264;84450;0.8700714;0.182;0.18;1.0520714;1.0500714
265;84452;0.9367912;0.183;0.2;1.1197912;1.1367912
266;84453;0.9253676;0.173;0.2;1.0983676;1.1253676
267;84455;0.932319;0.177;0.19;1.109319;1.122319
268;84456;0.9671382;0.18;0.2;1.1471382;1.1671382
269;84458;0.876122;0.187;0.19;1.063122;1.066122
270;84461;0.8818706;0.185;0.19;1.0668706;1.0718706
271;84462;0.9318706;0.182;0.2;1.1138706;1.1318706
272;84463;1.02368;0.174;0.19;1.19768;1.21368
273;84467;1.0065324;0.178;0.19;1.1845324;1.1965324
274;84468;0.9514234;0.178;0.2;1.1294234;1.1514234
275;84469;0.9247344;0.176;0.19;1.1007344;1.1147344
276;84471;0.8940956;0.175;0.2;1.0690956;1.0940956
277;84474;0.8681364;0.187;0.2;1.0551364;1.0681364
278;84476;0.8803854;0.187;0.2;1.0673854;1.0803854
279;84478;0.9221174;0.183;0.2;1.1051174;1.1221174
280;84480;0.9205212;0.19;0.2;1.1105212;1.1205212
281;84481;0.9112262;0.181;0.2;1.0922262;1.1112262
282;84482;0.993342;0.18;0.19;1.173342;1.183342
283;84484;0.8708562;0.18;0.19;1.0508562;1.0608562
284;84486;0.8921288;0.186;0.22;1.0781288;1.1121288
285;84488;0.9976246;0.182;0.19;1.1796246;1.1876246
286;84491;0.8827268;0.182;0.2;1.0647268;1.0827268
287;84493;0.9627058;0.179;0.19;1.1417058;1.1527058
288;84495;0.8958118;0.179;0.19;1.0748118;1.0858118
289;84497;0.9694806;0.183;0.19;1.1524806;1.1594806
290;84498;0.9409214;0.175;0.19;1.1159214;1.1309214
291;84498;0.945381;0.187;0.19;1.132381;1.135381
292;84499;0.875996;0.19;0.22;1.065996;1.095996
293;84499;0.9647422;0.174;0.22;1.1387422;1.1847422
294;84499;0.9484106;0.189;0.19;1.1374106;1.1384106
295;84501;0.9384942;0.179;0.2;1.1174942;1.1384942
296;84501;0.975396;0.179;0.19;1.154396;1.165396
297;84501;0.934427;0.194;0.19;1.128427;1.124427
298;84503;0.9473276;0.181;0.19;1.1283276;1.1373276
299;84503;0.9474348;0.182;0.2;1.1294348;1.1474348
300;84503;0.8956996;0.178;0.2;1.0736996;1.0956996
301;84503;0.8662152;0.182;0.2;1.0482152;1.0662152
302;84503;0.8972478;0.185;0.2;1.0822478;1.0972478
303;84503;0.9618266;0.187;0.21;1.1488266;1.1718266
304;84503;0.9549416;0.19;0.2;1.1449416;1.1549416
305;84503;0.8938508;0.189;0.22;1.0828508;1.1138508
306;84503;0.8939616;0.18;0.2;1.0739616;1.0939616
307;84503;0.9377508;0.189;0.2;1.1267508;1.1377508
308;84503;0.9408362;0.178;0.2;1.1188362;1.1408362
309;84503;0.979406;0.188;0.22;1.167406;1.199406
310;84503;0.9394118;0.183;0.19;1.1224118;1.1294118
311;84503;0.9604056;0.185;0.19;1.1454056;1.1504056
312;84503;0.9389358;0.182;0.21;1.1209358;1.1489358
313;84503;0.9252786;0.178;0.2;1.1032786;1.1252786
314;84503;0.8634768;0.191;0.19;1.0544768;1.0534768
315;84503;0.8702948;0.185;0.2;1.0552948;1.0702948
316;84503;0.9220606;0.177;0.19;1.0990606;1.1120606
317;84503;0.8868948;0.183;0.2;1.0698948;1.0868948
318;84503;0.897936;0.186;0.2;1.083936;1.097936
319;84503;0.8747224;0.187;0.21;1.0617224;1.0847224
320;84503;0.8895986;0.183;0.19;1.0725986;1.0795986
321;84503;0.9332782;0.182;0.21;1.1152782;1.1432782
322;84503;0.9769678;0.187;0.2;1.1639678;1.1769678
323;84503;0.9871458;0.181;0.19;1.1681458;1.1771458
324;84503;0.8789352;0.187;0.21;1.0659352;1.0889352
325;84503;0.9742142;0.179;0.2;1.1532142;1.1742142
326;84503;0.8815598;0.186;0.23;1.0675598;1.1115598
327;84503;0.8719376;0.184;0.2;1.0559376;1.0719376
328;84503;0.8652858;0.188;0.19;1.0532858;1.0552858
329;84503;0.8797536;0.188;0.19;1.0677536;1.0697536
330;84505;0.8723656;0.184;0.2;1.0563656;1.0723656
331;84507;0.8888382;0.187;0.19;1.0758382;1.0788382
332;84510;0.8758054;0.182;0.2;1.0578054;1.0758054
333;84511;0.9239386;0.179;0.19;1.1029386;1.1139386
334;84513;0.9252262;0.178;0.19;1.1032262;1.1152262
335;84515;0.8851714;0.184;0.22;1.0691714;1.1051714
336;84516;0.9422304;0.183;0.22;1.1252304;1.1622304
337;84518;0.925261;0.176;0.19;1.101261;1.115261
338;84519;0.8910886;0.178;0.21;1.0690886;1.1010886
339;84520;0.9323078;0.187;0.2;1.1193078;1.1323078
340;84522;0.8775514;0.178;0.19;1.0555514;1.0675514
341;84524;0.8804244;0.178;0.19;1.0584244;1.0704244
342;84526;0.8933006;0.181;0.2;1.0743006;1.0933006
343;84528;0.9381866;0.175;0.2;1.1131866;1.1381866
344;84528;0.8760154;0.19;0.19;1.0660154;1.0660154
345;84528;0.888443;0.186;0.2;1.074443;1.088443
346;84528;0.8733378;0.167;0.2;1.0403378;1.0733378
347;84528;0.9368896;0.184;0.2;1.1208896;1.1368896
348;84528;0.938887;0.195;0.2;1.133887;1.138887
349;84528;0.9838928;0.183;0.2;1.1668928;1.1838928
350;84528;0.9807766;0.178;0.2;1.1587766;1.1807766
351;84528;0.958945;0.186;0.2;1.144945;1.158945
352;84528;0.9712574;0.181;0.2;1.1522574;1.1712574
353;84528;0.8895486;0.191;0.19;1.0805486;1.0795486
354;84528;0.9398762;0.182;0.2;1.1218762;1.1398762
355;84528;0.9334438;0.184;0.19;1.1174438;1.1234438
356;84530;0.944219;0.189;0.2;1.133219;1.144219
357;84532;0.9241832;0.182;0.2;1.1061832;1.1241832
358;84534;0.9725406;0.185;0.19;1.1575406;1.1625406
359;84535;0.9210376;0.177;0.19;1.0980376;1.1110376
360;84535;0.950422;0.192;0.2;1.142422;1.150422
361;84535;0.9332516;0.176;0.2;1.1092516;1.1332516
362;84535;1.0082884;0.187;0.2;1.1952884;1.2082884
363;84536;0.9477988;0.18;0.2;1.1277988;1.1477988
364;84536;0.973224;0.186;0.2;1.159224;1.173224
365;84536;0.9626566;0.19;0.2;1.1526566;1.1626566
366;84536;0.9327108;0.187;0.2;1.1197108;1.1327108
367;84536;0.97702;0.174;0.19;1.15102;1.16702
368;84536;0.958825;0.184;0.2;1.142825;1.158825
369;84536;0.9118988;0.186;0.21;1.0978988;1.1218988
370;84536;0.938578;0.184;0.2;1.122578;1.138578
371;84536;0.940485;0.177;0.19;1.117485;1.130485
372;84536;0.9615242;0.175;0.22;1.1365242;1.1815242
373;84536;0.8944446;0.185;0.2;1.0794446;1.0944446
374;84536;0.8920694;0.182;0.19;1.0740694;1.0820694
375;84536;0.9318898;0.188;0.2;1.1198898;1.1318898
376;84536;0.880162;0.182;0.19;1.062162;1.070162
377;84536;0.8712532;0.18;0.2;1.0512532;1.0712532
378;84536;0.8863588;0.177;0.2;1.0633588;1.0863588
379;84536;0.8976002;0.18;0.2;1.0776002;1.0976002
380;84536;0.898616;0.183;0.19;1.081616;1.088616
381;84536;0.8828186;0.184;0.2;1.0668186;1.0828186
382;84538;0.8730966;0.18;0.19;1.0530966;1.0630966
383;84540;0.866991;0.179;0.19;1.045991;1.056991
384;84542;0.9432402;0.181;0.2;1.1242402;1.1432402
385;84544;0.9427334;0.179;0.2;1.1217334;1.1427334
386;84546;0.8930184;0.185;0.19;1.0780184;1.0830184
387;84549;0.8875554;0.19;0.2;1.0775554;1.0875554
388;84549;0.8800052;0.186;0.2;1.0660052;1.0800052
389;84549;0.870592;0.179;0.2;1.049592;1.070592
390;84549;0.89382;0.192;0.2;1.08582;1.09382
391;84549;0.878247;0.191;0.21;1.069247;1.088247
392;84549;0.9210654;0.175;0.2;1.0960654;1.1210654
393;84549;1.0111164;0.184;0.2;1.1951164;1.2111164
394;84549;0.9743466;0.188;0.2;1.1623466;1.1743466
395;84549;0.9536282;0.186;0.19;1.1396282;1.1436282
396;84549;0.8969932;0.186;0.2;1.0829932;1.0969932
397;84549;0.9130978;0.186;0.19;1.0990978;1.1030978
398;84549;0.9214848;0.185;0.19;1.1064848;1.1114848
399;84549;0.9582102;0.181;0.2;1.1392102;1.1582102
400;84549;0.9953922;0.18;0.19;1.1753922;1.1853922
401;84549;0.9170518;0.192;0.2;1.1090518;1.1170518
402;84549;0.9334306;0.18;0.2;1.1134306;1.1334306
403;84549;0.9292334;0.187;0.19;1.1162334;1.1192334
404;84549;0.875332;0.183;0.2;1.058332;1.075332
405;84549;0.8732342;0.183;0.2;1.0562342;1.0732342
406;84549;0.9018984;0.193;0.19;1.0948984;1.0918984
407;84549;0.9718408;0.178;0.19;1.1498408;1.1618408
408;84551;0.9399006;0.192;0.2;1.1319006;1.1399006
409;84553;0.9963316;0.179;0.2;1.1753316;1.1963316
410;84556;0.9291802;0.187;0.19;1.1161802;1.1191802
411;84558;0.993435;0.193;0.2;1.186435;1.193435
412;84560;0.9427004;0.181;0.2;1.1237004;1.1427004
413;84562;0.9444822;0.183;0.2;1.1274822;1.1444822
414;84564;0.9105942;0.183;0.2;1.0935942;1.1105942
415;84566;0.9309856;0.192;0.19;1.1229856;1.1209856
416;84569;0.9306632;0.183;0.2;1.1136632;1.1306632
417;84571;1.0017492;0.174;0.19;1.1757492;1.1917492
418;84573;0.92609;0.182;0.2;1.10809;1.12609
419;84576;0.91472;0.183;0.19;1.09772;1.10472
420;84577;0.9470392;0.187;0.2;1.1340392;1.1470392
421;84578;0.9375302;0.191;0.19;1.1285302;1.1275302
422;84580;0.9391012;0.185;0.2;1.1241012;1.1391012
423;84582;0.9359572;0.186;0.19;1.1219572;1.1259572
424;84584;0.9268802;0.187;0.19;1.1138802;1.1168802
425;84586;0.9606328;0.186;0.2;1.1466328;1.1606328
426;84588;0.8740572;0.181;0.19;1.0550572;1.0640572
427;84590;0.9434806;0.187;0.2;1.1304806;1.1434806
428;84593;0.9259024;0.182;0.2;1.1079024;1.1259024
429;84594;0.946267;0.177;0.21;1.123267;1.156267
430;84595;0.8715476;0.181;0.19;1.0525476;1.0615476
431;84597;0.9236614;0.193;0.2;1.1166614;1.1236614
432;84597;0.8855062;0.178;0.19;1.0635062;1.0755062
433;84597;0.9377496;0.184;0.2;1.1217496;1.1377496
434;84597;0.9321978;0.181;0.19;1.1131978;1.1221978
435;84597;0.9378576;0.183;0.2;1.1208576;1.1378576
436;84597;0.9425572;0.185;0.22;1.1275572;1.1625572
437;84597;0.9283074;0.185;0.2;1.1133074;1.1283074
438;84597;0.9546624;0.187;0.2;1.1416624;1.1546624
439;84597;0.885217;0.181;0.2;1.066217;1.085217
440;84597;0.9316108;0.192;0.2;1.1236108;1.1316108
441;84597;0.9229016;0.178;0.19;1.1009016;1.1129016
442;84597;0.988192;0.178;0.19;1.166192;1.178192
443;84597;1.052296;0.183;0.19;1.235296;1.242296
444;84597;0.9337756;0.176;0.2;1.1097756;1.1337756
445;84597;0.881525;0.187;0.19;1.068525;1.071525
446;84597;0.8968878;0.185;0.2;1.0818878;1.0968878
447;84597;0.933991;0.185;0.2;1.118991;1.133991
448;84597;0.9244832;0.185;0.2;1.1094832;1.1244832
449;84597;0.9275912;0.182;0.19;1.1095912;1.1175912
450;84597;0.9378828;0.176;0.21;1.1138828;1.1478828
451;84597;0.973804;0.178;0.2;1.151804;1.173804
452;84597;0.8881218;0.193;0.19;1.0811218;1.0781218
453;84597;0.9245808;0.186;0.2;1.1105808;1.1245808
454;84597;0.8857554;0.191;0.22;1.0767554;1.1057554
455;84597;0.8852154;0.177;0.2;1.0622154;1.0852154
456;84597;0.8889328;0.178;0.19;1.0669328;1.0789328
457;84597;0.8894096;0.188;0.19;1.0774096;1.0794096
458;84597;0.9963864;0.179;0.19;1.1753864;1.1863864


==> benchmark/csv/incremental-20.csv <==
Iteration;NumberOfRules;IDLV;CLASP;WASP;IDLV+CLASP;IDLV+WASP
0;459246;13.51376;1.464;1.17;14.97776;14.68376
1;459256;1.616094;1.377;1.2;2.993094;2.816094
2;459264;1.526842;1.336;1.17;2.862842;2.696842
3;459270;1.545678;1.36;1.19;2.905678;2.735678
4;459278;1.572308;1.343;1.18;2.915308;2.752308
5;459283;1.515928;1.359;1.18;2.874928;2.695928
6;459284;1.525804;1.35;1.19;2.875804;2.715804
7;459288;1.535264;1.358;1.18;2.893264;2.715264
8;459289;1.564854;1.352;1.21;2.916854;2.774854
9;459293;1.542532;1.353;1.18;2.895532;2.722532
10;459299;1.516782;1.349;1.17;2.865782;2.686782
11;459300;1.540948;1.335;1.16;2.875948;2.700948
12;459302;1.540056;1.354;1.18;2.894056;2.720056
13;459307;1.54519;1.345;1.18;2.89019;2.72519
14;459309;1.519534;1.36;1.18;2.879534;2.699534
15;459320;1.538988;1.352;1.18;2.890988;2.718988
16;459326;1.507548;1.329;1.21;2.836548;2.717548
17;459329;1.52938;1.332;1.19;2.86138;2.71938
18;459332;1.515618;1.352;1.17;2.867618;2.685618
19;459335;1.545428;1.364;1.16;2.909428;2.705428
20;459338;1.650138;1.324;1.18;2.974138;2.830138
21;459340;1.689046;1.339;1.19;3.028046;2.879046
22;459342;1.679564;1.341;1.17;3.020564;2.849564
23;459345;1.649602;1.324;1.18;2.973602;2.829602
24;459359;1.643488;1.347;1.2;2.990488;2.843488
25;459362;1.651584;1.348;1.19;2.999584;2.841584
26;459375;1.649406;1.338;1.17;2.987406;2.819406
27;459375;1.657224;1.329;1.16;2.986224;2.817224
28;459380;1.668898;1.328;1.19;2.996898;2.858898
29;459384;1.692928;1.319;1.2;3.011928;2.892928
30;459386;1.665236;1.354;1.19;3.019236;2.855236
31;459392;1.771146;1.361;1.18;3.132146;2.951146
32;459398;1.65299;1.362;1.17;3.01499;2.82299
33;459404;1.750458;1.341;1.18;3.091458;2.930458
34;459406;1.688358;1.354;1.18;3.042358;2.868358
35;459421;1.647638;1.351;1.18;2.998638;2.827638
36;459426;1.850418;1.342;1.17;3.192418;3.020418
37;459427;1.665774;1.347;1.16;3.012774;2.825774
38;459430;1.739938;1.363;1.2;3.102938;2.939938
39;459431;1.669344;1.37;1.2;3.039344;2.869344
40;459431;1.651984;1.363;1.2;3.014984;2.851984
41;459433;1.665074;1.361;1.21;3.026074;2.875074
42;459434;1.677814;1.364;1.18;3.041814;2.857814
43;459437;1.664482;1.353;1.19;3.017482;2.854482
44;459438;1.740896;1.454;1.19;3.194896;2.930896
45;459440;1.665758;1.341;1.16;3.006758;2.825758
46;459443;1.655008;1.355;1.2;3.010008;2.855008
47;459446;1.664942;1.361;1.19;3.025942;2.854942
48;459448;1.666218;1.347;1.18;3.013218;2.846218
49;459451;1.748144;1.373;1.21;3.121144;2.958144
50;459452;1.683598;1.372;1.19;3.055598;2.873598
51;459453;1.64046;1.356;1.19;2.99646;2.83046
52;459455;1.648276;1.364;1.19;3.012276;2.838276
53;459457;1.653292;1.349;1.17;3.002292;2.823292
54;459459;1.790164;1.386;1.21;3.176164;3.000164
55;459461;1.757284;1.349;1.18;3.106284;2.937284
56;459465;1.773246;1.371;1.21;3.144246;2.983246
57;459466;1.674222;1.363;1.18;3.037222;2.854222
58;459466;1.689514;1.369;1.19;3.058514;2.879514
59;459466;1.67795;1.362;1.18;3.03995;2.85795
60;459466;1.725376;1.357;1.19;3.082376;2.915376
61;459466;1.727936;1.359;1.18;3.086936;2.907936
62;459467;1.760124;1.363;1.18;3.123124;2.940124
63;459468;1.815428;1.358;1.16;3.173428;2.975428
64;459468;1.679676;1.345;1.19;3.024676;2.869676
65;459471;1.746864;1.35;1.2;3.096864;2.946864
66;459481;1.718494;1.358;1.17;3.076494;2.888494
67;459483;1.792234;1.373;1.17;3.165234;2.962234
68;459484;1.778396;1.361;1.18;3.139396;2.958396
69;459486;1.796352;1.365;1.2;3.161352;2.996352
70;459488;1.698966;1.354;1.19;3.052966;2.888966
71;459491;1.80726;1.351;1.19;3.15826;2.99726
72;459494;1.742564;1.349;1.2;3.091564;2.942564
73;459496;1.676904;1.372;1.17;3.048904;2.846904
74;459499;1.778564;1.366;1.18;3.144564;2.958564
75;459500;1.912838;1.357;1.2;3.269838;3.112838
76;459502;1.834928;1.337;1.19;3.171928;3.024928
77;459503;1.808454;1.372;1.19;3.180454;2.998454
78;459504;1.783748;1.396;1.18;3.179748;2.963748
79;459506;1.793364;1.366;1.18;3.159364;2.973364
80;459508;1.887136;1.332;1.18;3.219136;3.067136
81;459509;1.812732;1.369;1.18;3.181732;2.992732
82;459511;1.688366;1.357;1.2;3.045366;2.888366
83;459512;1.781114;1.358;1.2;3.139114;2.981114
84;459513;1.82449;1.357;1.21;3.18149;3.03449
85;459514;1.797362;1.369;1.18;3.166362;2.977362
86;459515;1.734968;1.348;1.18;3.082968;2.914968
87;459516;1.707792;1.341;1.2;3.048792;2.907792
88;459518;1.730216;1.338;1.18;3.068216;2.910216
89;459520;1.726052;1.386;1.21;3.112052;2.936052
90;459522;1.70977;1.344;1.21;3.05377;2.91977
91;459525;1.731178;1.37;1.2;3.101178;2.931178
92;459526;1.713868;1.369;1.2;3.082868;2.913868
93;459528;1.743266;1.369;1.2;3.112266;2.943266
94;459528;1.759402;1.377;1.17;3.136402;2.929402
95;459528;1.708056;1.362;1.17;3.070056;2.878056
96;459530;1.796904;1.381;1.17;3.177904;2.966904
97;459532;1.83636;1.357;1.18;3.19336;3.01636
98;459534;1.799178;1.362;1.2;3.161178;2.999178
99;459535;1.899892;1.344;1.18;3.243892;3.079892
100;459537;1.769806;1.342;1.2;3.111806;2.969806
101;459538;1.780152;1.363;1.18;3.143152;2.960152
102;459540;1.827116;1.339;1.18;3.166116;3.007116
103;459541;1.819784;1.358;1.17;3.177784;2.989784
104;459542;1.738048;1.349;1.21;3.087048;2.948048
105;459543;1.724438;1.354;1.18;3.078438;2.904438
106;459543;1.713802;1.35;1.18;3.063802;2.893802
107;459543;1.727894;1.354;1.17;3.081894;2.897894
108;459545;1.70191;1.328;1.19;3.02991;2.89191
109;459547;1.714564;1.363;1.16;3.077564;2.874564
110;459551;1.718684;1.36;1.18;3.078684;2.898684
111;459552;1.695748;1.341;1.19;3.036748;2.885748
112;459552;1.690906;1.344;1.19;3.034906;2.880906
113;459552;1.71439;1.36;1.17;3.07439;2.88439
114;459552;1.787846;1.373;1.18;3.160846;2.967846
115;459552;1.808024;1.349;1.18;3.157024;2.988024
116;459553;1.78011;1.346;1.18;3.12611;2.96011
117;459553;1.729268;1.341;1.17;3.070268;2.899268
118;459553;1.731374;1.366;1.17;3.097374;2.901374
119;459553;1.69839;1.35;1.17;3.04839;2.86839
120;459553;1.717886;1.34;1.18;3.057886;2.897886
121;459553;1.713818;1.39;1.18;3.103818;2.893818
122;459553;1.648322;1.329;1.17;2.977322;2.818322
123;459553;1.667264;1.373;1.21;3.040264;2.877264
124;459553;1.768892;1.349;1.2;3.117892;2.968892
125;459553;1.805212;1.361;1.2;3.166212;3.005212
126;459554;1.72398;1.332;1.16;3.05598;2.88398
127;459554;1.719984;1.356;1.19;3.075984;2.909984
128;459554;1.707686;1.35;1.18;3.057686;2.887686
129;459554;1.722664;1.356;1.17;3.078664;2.892664
130;459554;1.740802;1.361;1.16;3.101802;2.900802
131;459554;1.724016;1.35;1.18;3.074016;2.904016
132;459554;1.726348;1.354;1.18;3.080348;2.906348
133;459554;1.71219;1.363;1.19;3.07519;2.90219
134;459554;1.702506;1.353;1.16;3.055506;2.862506
135;459556;1.68935;1.359;1.18;3.04835;2.86935
136;459557;1.673096;1.325;1.19;2.998096;2.863096
137;459557;1.671164;1.364;1.17;3.035164;2.841164
138;459557;1.657148;1.361;1.18;3.018148;2.837148
139;459557;1.701202;1.354;1.19;3.055202;2.891202
140;459557;1.713394;1.348;1.17;3.061394;2.883394
141;459557;1.708124;1.36;1.17;3.068124;2.878124
142;459557;1.70094;1.354;1.17;3.05494;2.87094
143;459557;1.718096;1.362;1.2;3.080096;2.918096
144;459557;1.92018;1.353;1.17;3.27318;3.09018
145;459557;1.907952;1.371;1.17;3.278952;3.077952
146;459557;1.730138;1.348;1.19;3.078138;2.920138
147;459557;1.820374;1.357;1.19;3.177374;3.010374
148;459557;1.765196;1.36;1.16;3.125196;2.925196
149;459558;1.701658;1.342;1.17;3.043658;2.871658
150;459559;1.711016;1.332;1.19;3.043016;2.901016
151;459560;1.974116;1.342;1.18;3.316116;3.154116
152;459560;1.841272;1.354;1.17;3.195272;3.011272
153;459560;1.722224;1.371;1.18;3.093224;2.902224
154;459560;1.875792;1.355;1.19;3.230792;3.065792
155;459560;1.722262;1.354;1.19;3.076262;2.912262
156;459560;1.803956;1.35;1.18;3.153956;2.983956
157;459560;1.92833;1.376;1.18;3.30433;3.10833
158;459560;1.794156;1.347;1.17;3.141156;2.964156
159;459560;1.833128;1.359;1.18;3.192128;3.013128
160;459560;1.83035;1.379;1.2;3.20935;3.03035
161;459561;1.878404;1.361;1.17;3.239404;3.048404
162;459561;1.891524;1.355;1.17;3.246524;3.061524
163;459561;1.835812;1.359;1.2;3.194812;3.035812
164;459561;1.772346;1.384;1.17;3.156346;2.942346
165;459561;1.855736;1.372;1.18;3.227736;3.035736
166;459561;1.816286;1.357;1.19;3.173286;3.006286
167;459561;1.832002;1.348;1.21;3.180002;3.042002
168;459561;1.679846;1.366;1.19;3.045846;2.869846
169;459561;1.763982;1.338;1.19;3.101982;2.953982
170;459561;1.807012;1.334;1.18;3.141012;2.987012
171;459561;1.711694;1.36;1.17;3.071694;2.881694
172;459561;1.732228;1.33;1.18;3.062228;2.912228
173;459563;1.793878;1.337;1.21;3.130878;3.003878
174;459565;1.86501;1.336;1.17;3.20101;3.03501
175;459565;1.798064;1.344;1.19;3.142064;2.988064
176;459565;1.839112;1.336;1.19;3.175112;3.029112
177;459565;1.734702;1.346;1.21;3.080702;2.944702
178;459565;1.714992;1.351;1.19;3.065992;2.904992
179;459565;1.737248;1.346;1.17;3.083248;2.907248
180;459565;1.703856;1.352;1.19;3.055856;2.893856
181;459565;1.70462;1.339;1.18;3.04362;2.88462
182;459565;1.700454;1.338;1.16;3.038454;2.860454
183;459565;1.731374;1.341;1.19;3.072374;2.921374
184;459565;1.70602;1.364;1.17;3.07002;2.87602
185;459565;1.717206;1.364;1.17;3.081206;2.887206
186;459565;1.705474;1.319;1.18;3.024474;2.885474
187;459565;1.68061;1.345;1.19;3.02561;2.87061
188;459565;1.792472;1.33;1.19;3.122472;2.982472
189;459565;1.772058;1.331;1.19;3.103058;2.962058
190;459565;1.801974;1.336;1.18;3.137974;2.981974
191;459565;1.787564;1.336;1.2;3.123564;2.987564
192;459565;1.772186;1.342;1.18;3.114186;2.952186
193;459565;1.78667;1.362;1.18;3.14867;2.96667
194;459565;1.800652;1.362;1.18;3.162652;2.980652
195;459565;1.90583;1.327;1.17;3.23283;3.07583
196;459565;1.786584;1.324;1.18;3.110584;2.966584
197;459565;1.878302;1.359;1.18;3.237302;3.058302
198;459565;1.72907;1.344;1.17;3.07307;2.89907
199;459565;1.78521;1.337;1.22;3.12221;3.00521
200;459565;1.841644;1.32;1.19;3.161644;3.031644
201;459565;1.73129;1.348;1.17;3.07929;2.90129
202;459565;1.69876;1.324;1.17;3.02276;2.86876
203;459565;1.79875;1.314;1.17;3.11275;2.96875
204;459565;1.70697;1.349;1.18;3.05597;2.88697
205;459565;1.715944;1.345;1.2;3.060944;2.915944
206;459565;1.721892;1.31;1.17;3.031892;2.891892
207;459566;1.7284;1.353;1.19;3.0814;2.9184
208;459568;1.702196;1.363;1.17;3.065196;2.872196
209;459570;1.739584;1.332;1.21;3.071584;2.949584
210;459571;1.709512;1.333;1.18;3.042512;2.889512
211;459573;1.718628;1.347;1.16;3.065628;2.878628
212;459575;1.725402;1.345;1.18;3.070402;2.905402
213;459577;1.780136;1.371;1.22;3.151136;3.000136
214;459580;1.700112;1.355;1.17;3.055112;2.870112
215;459581;1.695694;1.335;1.18;3.030694;2.875694
216;459583;1.702812;1.322;1.18;3.024812;2.882812
217;459583;1.782706;1.364;1.22;3.146706;3.002706
218;459583;1.780368;1.351;1.17;3.131368;2.950368
219;459583;1.780378;1.353;1.19;3.133378;2.970378
220;459583;1.917602;1.347;1.19;3.264602;3.107602
221;459585;1.825908;1.361;1.16;3.186908;2.985908
222;459587;1.820206;1.366;1.17;3.186206;2.990206
223;459589;1.799794;1.337;1.19;3.136794;2.989794
224;459590;1.779938;1.348;1.19;3.127938;2.969938
225;459591;1.765022;1.361;1.19;3.126022;2.955022
226;459591;1.779548;1.339;1.2;3.118548;2.979548
227;459591;1.813886;1.337;1.17;3.150886;2.983886
228;459591;1.795124;1.35;1.17;3.145124;2.965124
229;459591;1.803874;1.342;1.19;3.145874;2.993874
230;459591;1.775012;1.341;1.18;3.116012;2.955012
231;459591;1.78576;1.346;1.19;3.13176;2.97576
232;459591;1.787904;1.344;1.19;3.131904;2.977904
233;459591;1.80342;1.334;1.33;3.13742;3.13342
234;459591;1.835184;1.373;1.19;3.208184;3.025184
235;459591;1.948484;1.332;1.19;3.280484;3.138484
236;459591;1.75501;1.356;1.19;3.11101;2.94501
237;459591;1.782458;1.367;1.2;3.149458;2.982458
238;459591;1.782942;1.331;1.2;3.113942;2.982942
239;459591;1.803296;1.332;1.19;3.135296;2.993296
240;459591;1.830462;1.358;1.19;3.188462;3.020462
241;459591;1.813656;1.329;1.17;3.142656;2.983656
242;459591;1.7705;1.347;1.18;3.1175;2.9505
243;459593;1.784844;1.365;1.18;3.149844;2.964844
244;459595;1.721958;1.359;1.2;3.080958;2.921958
245;459597;1.715136;1.357;1.17;3.072136;2.885136
246;459599;1.71914;1.336;1.19;3.05514;2.90914
247;459599;1.7263;1.347;1.18;3.0733;2.9063
248;459599;1.73886;1.338;1.19;3.07686;2.92886
249;459599;1.736166;1.349;1.18;3.085166;2.916166
250;459599;1.690106;1.339;1.19;3.029106;2.880106
251;459601;1.712842;1.342;1.16;3.054842;2.872842
252;459604;1.678006;1.328;1.17;3.006006;2.848006
253;459606;1.716876;1.333;1.19;3.049876;2.906876
254;459608;1.685756;1.378;1.19;3.063756;2.875756
255;459611;1.721268;1.328;1.19;3.049268;2.911268
256;459612;1.71832;1.338;1.18;3.05632;2.89832
257;459613;1.720692;1.347;1.19;3.067692;2.910692
258;459616;1.716418;1.354;1.18;3.070418;2.896418
259;459617;1.777054;1.33;1.2;3.107054;2.977054
260;459618;1.823112;1.347;1.21;3.170112;3.033112
261;459620;1.700712;1.35;1.18;3.050712;2.880712
262;459622;1.697518;1.349;1.19;3.046518;2.887518
263;459623;1.711664;1.361;1.21;3.072664;2.921664
264;459626;1.810054;1.354;1.18;3.164054;2.990054
265;459628;1.784256;1.352;1.18;3.136256;2.964256
266;459629;1.794524;1.341;1.2;3.135524;2.994524
267;459631;1.827474;1.337;1.2;3.164474;3.027474
268;459632;1.775956;1.332;1.18;3.107956;2.955956
269;459634;1.707966;1.32;1.19;3.027966;2.897966
270;459637;1.799866;1.344;1.19;3.143866;2.989866
271;459638;1.802798;1.341;1.16;3.143798;2.962798
272;459639;1.799854;1.335;1.19;3.134854;2.989854
273;459643;1.792442;1.324;1.21;3.116442;3.002442
274;459644;1.71914;1.335;1.19;3.05414;2.90914
275;459645;1.684912;1.318;1.18;3.002912;2.864912
276;459647;1.804312;1.324;1.19;3.128312;2.994312
277;459650;1.719788;1.332;1.18;3.051788;2.899788
278;459652;1.782882;1.348;1.2;3.130882;2.982882
279;459654;1.803312;1.332;1.19;3.135312;2.993312
280;459656;1.797034;1.334;1.19;3.131034;2.987034
281;459657;1.796186;1.36;1.18;3.156186;2.976186
282;459658;1.881146;1.37;1.18;3.251146;3.061146
283;459660;1.74133;1.342;1.18;3.08333;2.92133
284;459662;1.820852;1.37;1.2;3.190852;3.020852
285;459664;1.712974;1.363;1.18;3.075974;2.892974
286;459667;1.88082;1.324;1.17;3.20482;3.05082
287;459669;1.802964;1.355;1.18;3.157964;2.982964
288;459671;1.795434;1.379;1.18;3.174434;2.975434
289;459673;1.812296;1.336;1.18;3.148296;2.992296
290;459674;1.832664;1.337;1.21;3.169664;3.042664
291;459674;1.700914;1.342;1.19;3.042914;2.890914
292;459675;1.790444;1.358;1.19;3.148444;2.980444
293;459675;1.800808;1.371;1.18;3.171808;2.980808
294;459675;1.899676;1.385;1.19;3.284676;3.089676
295;459677;1.814704;1.347;1.17;3.161704;2.984704
296;459677;1.734652;1.344;1.2;3.078652;2.934652
297;459677;1.72925;1.357;1.17;3.08625;2.89925
298;459679;1.727508;1.332;1.2;3.059508;2.927508
299;459679;1.708866;1.347;1.17;3.055866;2.878866
300;459679;1.68844;1.352;1.18;3.04044;2.86844
301;459679;1.673444;1.364;1.18;3.037444;2.853444
302;459679;1.793926;1.347;1.2;3.140926;2.993926
303;459679;1.901688;1.332;1.22;3.233688;3.121688
304;459679;1.770178;1.332;1.19;3.102178;2.960178
305;459679;1.785248;1.355;1.19;3.140248;2.975248
306;459679;1.729598;1.348;1.17;3.077598;2.899598
307;459679;1.709174;1.345;1.18;3.054174;2.889174
308;459679;1.789222;1.362;1.17;3.151222;2.959222
309;459679;1.799974;1.347;1.18;3.146974;2.979974
310;459679;1.864756;1.345;1.18;3.209756;3.044756
311;459679;1.780042;1.361;1.17;3.141042;2.950042
312;459679;1.72892;1.341;1.18;3.06992;2.90892
313;459679;1.712762;1.351;1.2;3.063762;2.912762
314;459679;1.787558;1.362;1.19;3.149558;2.977558
315;459679;1.717138;1.346;1.17;3.063138;2.887138
316;459679;1.71335;1.356;1.18;3.06935;2.89335
317;459679;1.739848;1.365;1.19;3.104848;2.929848
318;459679;1.907856;1.366;1.17;3.273856;3.077856
319;459679;1.854302;1.337;1.18;3.191302;3.034302
320;459679;1.79194;1.341;1.17;3.13294;2.96194
321;459679;1.810118;1.36;1.18;3.170118;2.990118
322;459679;1.82166;1.368;1.17;3.18966;2.99166
323;459679;1.787702;1.365;1.2;3.152702;2.987702
324;459679;1.857842;1.353;1.18;3.210842;3.037842
325;459679;1.776714;1.36;1.18;3.136714;2.956714
326;459679;1.804724;1.348;1.19;3.152724;2.994724
327;459679;1.801708;1.35;1.18;3.151708;2.981708
328;459679;1.900954;1.351;1.16;3.251954;3.060954
329;459679;1.707138;1.345;1.18;3.052138;2.887138
330;459681;1.80059;1.35;1.16;3.15059;2.96059
331;459683;1.717384;1.357;1.17;3.074384;2.887384
332;459686;1.718682;1.373;1.19;3.091682;2.908682
333;459687;1.814418;1.34;1.19;3.154418;3.004418
334;459689;1.686562;1.34;1.18;3.026562;2.866562
335;459691;1.698412;1.34;1.17;3.038412;2.868412
336;459692;1.80369;1.349;1.2;3.15269;3.00369
337;459694;1.789752;1.372;1.16;3.161752;2.949752
338;459695;1.731522;1.35;1.18;3.081522;2.911522
339;459696;1.780842;1.36;1.19;3.140842;2.970842
340;459698;1.693324;1.355;1.17;3.048324;2.863324
341;459700;1.714658;1.353;1.19;3.067658;2.904658
342;459702;1.712138;1.342;1.2;3.054138;2.912138
343;459704;1.759104;1.354;1.18;3.113104;2.939104
344;459704;1.808046;1.352;1.19;3.160046;2.998046
345;459704;1.842558;1.351;1.2;3.193558;3.042558
346;459704;1.77327;1.38;1.18;3.15327;2.95327
347;459704;1.865362;1.374;1.19;3.239362;3.055362
348;459704;1.810256;1.368;1.16;3.178256;2.970256
349;459704;1.81688;1.338;1.19;3.15488;3.00688
350;459704;1.838738;1.367;1.17;3.205738;3.008738
351;459704;1.710564;1.372;1.18;3.082564;2.890564
352;459704;1.691502;1.356;1.18;3.047502;2.871502
353;459704;1.846898;1.351;1.19;3.197898;3.036898
354;459704;1.787062;1.361;1.18;3.148062;2.967062
355;459704;1.702478;1.346;1.17;3.048478;2.872478
356;459706;1.702288;1.361;1.16;3.063288;2.862288
357;459708;1.840338;1.363;1.21;3.203338;3.050338
358;459710;1.86197;1.343;1.18;3.20497;3.04197
359;459711;1.709842;1.332;1.19;3.041842;2.899842
360;459711;1.73338;1.362;1.17;3.09538;2.90338
361;459711;1.800898;1.354;1.18;3.154898;2.980898
362;459711;1.75572;1.341;1.18;3.09672;2.93572
363;459712;1.80654;1.378;1.18;3.18454;2.98654
364;459712;1.723232;1.38;1.18;3.103232;2.903232
365;459712;1.721628;1.349;1.18;3.070628;2.901628
366;459712;1.68819;1.365;1.18;3.05319;2.86819
367;459712;1.869634;1.354;1.17;3.223634;3.039634
368;459712;1.760602;1.362;1.18;3.122602;2.940602
369;459712;1.82775;1.382;1.19;3.20975;3.01775
370;459712;1.822758;1.327;1.19;3.149758;3.012758
371;459712;1.836048;1.354;1.18;3.190048;3.016048
372;459712;1.827728;1.341;1.18;3.168728;3.007728
373;459712;1.749106;1.343;1.17;3.092106;2.919106
374;459712;1.692832;1.339;1.18;3.031832;2.872832
375;459712;1.82218;1.356;1.2;3.17818;3.02218
376;459712;1.71089;1.337;1.19;3.04789;2.90089
377;459712;1.717146;1.347;1.19;3.064146;2.907146
378;459712;1.720736;1.34;1.17;3.060736;2.890736
379;459712;1.703534;1.329;1.2;3.032534;2.903534
380;459712;1.69421;1.326;1.18;3.02021;2.87421
381;459712;1.710488;1.321;1.17;3.031488;2.880488
382;459714;1.695632;1.342;1.19;3.037632;2.885632
383;459716;1.703868;1.36;1.19;3.063868;2.893868
384;459718;1.69003;1.356;1.2;3.04603;2.89003
385;459720;1.798456;1.356;1.19;3.154456;2.988456
386;459722;1.697384;1.359;1.18;3.056384;2.877384
387;459725;1.677292;1.357;1.2;3.034292;2.877292
388;459725;1.707788;1.37;1.2;3.077788;2.907788
389;459725;1.712352;1.359;1.19;3.071352;2.902352
390;459725;1.716292;1.374;1.19;3.090292;2.906292
391;459725;1.767652;1.367;1.18;3.134652;2.947652
392;459725;1.78636;1.363;1.19;3.14936;2.97636
393;459725;1.788056;1.354;1.19;3.142056;2.978056
394;459725;1.947462;1.376;1.18;3.323462;3.127462
395;459725;1.796278;1.353;1.17;3.149278;2.966278
396;459725;1.712864;1.349;1.22;3.061864;2.932864
397;459725;1.74008;1.373;1.2;3.11308;2.94008
398;459725;1.88942;1.381;1.21;3.27042;3.09942
399;459725;1.865886;1.357;1.19;3.222886;3.055886
400;459725;1.787894;1.372;1.2;3.159894;2.987894
401;459725;1.965986;1.357;1.2;3.322986;3.165986
402;459725;1.807328;1.37;1.19;3.177328;2.997328
403;459725;1.729148;1.347;1.19;3.076148;2.919148
404;459725;1.727188;1.354;1.18;3.081188;2.907188
405;459725;1.674636;1.352;1.2;3.026636;2.874636
406;459725;1.80853;1.368;1.19;3.17653;2.99853
407;459725;1.87138;1.349;1.19;3.22038;3.06138
408;459727;1.792108;1.392;1.19;3.184108;2.982108
409;459729;1.79375;1.374;1.18;3.16775;2.97375
410;459732;1.83259;1.356;1.17;3.18859;3.00259
411;459734;1.816578;1.36;1.18;3.176578;2.996578
412;459736;1.795878;1.379;1.17;3.174878;2.965878
413;459738;1.786684;1.368;1.2;3.154684;2.986684
414;459740;1.796556;1.361;1.18;3.157556;2.976556
415;459742;1.805596;1.368;1.25;3.173596;3.055596
416;459745;1.848126;1.365;1.17;3.213126;3.018126
417;459747;1.773222;1.353;1.2;3.126222;2.973222
418;459749;1.78781;1.356;1.18;3.14381;2.96781
419;459752;1.78864;1.376;1.18;3.16464;2.96864
420;459753;1.73386;1.382;1.2;3.11586;2.93386
421;459754;1.711608;1.372;1.19;3.083608;2.901608
422;459756;1.715904;1.35;1.2;3.065904;2.915904
423;459758;1.696608;1.353;1.2;3.049608;2.896608
424;459760;1.80274;1.37;1.2;3.17274;3.00274
425;459762;1.86078;1.373;1.22;3.23378;3.08078
426;459764;1.810508;1.363;1.24;3.173508;3.050508
427;459766;1.75852;1.355;1.2;3.11352;2.95852
428;459769;1.783532;1.367;1.18;3.150532;2.963532
429;459770;1.798872;1.365;1.18;3.163872;2.978872
430;459771;1.800026;1.367;1.21;3.167026;3.010026
431;459773;1.79558;1.354;1.2;3.14958;2.99558
432;459773;1.722718;1.364;1.2;3.086718;2.922718
433;459773;1.830046;1.346;1.19;3.176046;3.020046
434;459773;1.80304;1.36;1.19;3.16304;2.99304
435;459773;1.882412;1.364;1.19;3.246412;3.072412
436;459773;1.714876;1.348;1.21;3.062876;2.924876
437;459773;1.794108;1.369;1.2;3.163108;2.994108
438;459773;1.711672;1.358;1.22;3.069672;2.931672
439;459773;1.805054;1.35;1.2;3.155054;3.005054
440;459773;1.686512;1.364;1.2;3.050512;2.886512
441;459773;1.688402;1.369;1.2;3.057402;2.888402
442;459773;1.689128;1.352;1.21;3.041128;2.899128
443;459773;1.702922;1.366;1.2;3.068922;2.902922
444;459773;1.708162;1.355;1.18;3.063162;2.888162
445;459773;1.780678;1.363;1.19;3.143678;2.970678
446;459773;1.804986;1.353;1.19;3.157986;2.994986
447;459773;1.869394;1.36;1.18;3.229394;3.049394
448;459773;1.782008;1.363;1.18;3.145008;2.962008
449;459773;1.780824;1.37;1.19;3.150824;2.970824
450;459773;1.799358;1.35;1.19;3.149358;2.989358
451;459773;1.853898;1.381;1.2;3.234898;3.053898
452;459773;1.78393;1.378;1.18;3.16193;2.96393
453;459773;1.734928;1.363;1.21;3.097928;2.944928
454;459773;1.736326;1.344;1.18;3.080326;2.916326
455;459773;1.73062;1.358;1.18;3.08862;2.91062
456;459773;1.730602;1.369;1.19;3.099602;2.920602
457;459773;1.771124;1.368;1.19;3.139124;2.961124
458;459773;1.885342;1.346;1.2;3.231342;3.085342


==> benchmark/csv/incremental-30.csv <==
Iteration;NumberOfRules;IDLV;CLASP;WASP;IDLV+CLASP;IDLV+WASP
0;1209594;61.82628;4.564;2.91;66.39028;64.73628
1;1209604;3.366902;4.371;2.81;7.737902;6.176902
2;1209612;3.056282;4.356;2.86;7.412282;5.916282
3;1209618;3.115698;4.335;2.87;7.450698;5.985698
4;1209626;3.081228;4.3;2.88;7.381228;5.961228
5;1209631;3.081858;4.334;2.88;7.415858;5.961858
6;1209632;3.059306;4.327;2.88;7.386306;5.939306
7;1209636;3.06442;4.322;2.87;7.38642;5.93442
8;1209637;3.03509;4.306;2.9;7.34109;5.93509
9;1209641;3.038254;4.311;2.94;7.349254;5.978254
10;1209647;3.01591;4.339;2.9;7.35491;5.91591
11;1209651;3.022508;4.396;2.84;7.418508;5.862508
12;1209653;3.033076;4.31;2.86;7.343076;5.893076
13;1209658;3.02346;4.374;2.89;7.39746;5.91346
14;1209663;3.10837;4.291;2.9;7.39937;6.00837
15;1209683;3.073286;4.328;2.87;7.401286;5.943286
16;1209692;3.016944;4.355;2.84;7.371944;5.856944
17;1209700;3.016406;4.346;2.89;7.362406;5.906406
18;1209706;3.038478;4.375;2.89;7.413478;5.928478
19;1209712;3.08607;4.378;2.85;7.46407;5.93607
20;1209719;3.102098;4.354;2.89;7.456098;5.992098
21;1209721;3.000768;4.325;2.9;7.325768;5.900768
22;1209723;3.037768;4.379;2.91;7.416768;5.947768
23;1209726;3.027436;4.321;2.88;7.348436;5.907436
24;1209746;3.009002;4.366;2.88;7.375002;5.889002
25;1209749;3.065666;4.335;2.89;7.400666;5.955666
26;1209769;3.04389;4.329;2.88;7.37289;5.92389
27;1209770;3.067;4.319;2.91;7.386;5.977
28;1209776;3.004908;4.351;2.87;7.355908;5.874908
29;1209780;3.078398;4.328;2.87;7.406398;5.948398
30;1209783;3.244866;4.345;2.89;7.589866;6.134866
31;1209789;3.254204;4.343;2.85;7.597204;6.104204
32;1209796;3.236842;4.321;2.88;7.557842;6.116842
33;1209803;3.270504;4.279;2.87;7.549504;6.140504
34;1209805;3.170392;4.329;2.88;7.499392;6.050392
35;1209821;3.276458;4.323;2.9;7.599458;6.176458
36;1209827;3.27887;4.319;2.89;7.59787;6.16887
37;1209828;3.150064;4.315;2.91;7.465064;6.060064
38;1209831;3.267472;4.254;2.85;7.521472;6.117472
39;1209832;3.201846;4.342;2.86;7.543846;6.061846
40;1209832;3.204184;4.341;2.88;7.545184;6.084184
41;1209834;3.249308;4.312;2.87;7.561308;6.119308
42;1209835;3.226248;4.335;2.9;7.561248;6.126248
43;1209838;3.173024;4.354;2.86;7.527024;6.033024
44;1209839;3.14534;4.243;2.88;7.38834;6.02534
45;1209841;3.206436;4.708;2.85;7.914436;6.056436
46;1209844;3.219058;4.33;3.09;7.549058;6.309058
47;1209847;3.154372;4.295;2.9;7.449372;6.054372
48;1209849;3.238822;4.328;2.9;7.566822;6.138822
49;1209852;3.245138;4.302;2.87;7.547138;6.115138
50;1209853;3.169182;4.326;2.94;7.495182;6.109182
51;1209854;3.215614;4.316;2.86;7.531614;6.075614
52;1209856;3.246066;4.325;2.91;7.571066;6.156066
53;1209858;3.224142;4.331;2.87;7.555142;6.094142
54;1209860;3.214598;4.341;2.9;7.555598;6.114598
55;1209862;3.206142;4.317;2.88;7.523142;6.086142
56;1209866;3.22396;4.305;2.85;7.52896;6.07396
57;1209867;3.20643;4.322;2.89;7.52843;6.09643
58;1209867;3.238828;4.355;2.84;7.593828;6.078828
59;1209867;3.225504;4.247;2.87;7.472504;6.095504
60;1209868;3.218764;4.318;2.86;7.536764;6.078764
61;1209869;3.28294;4.34;2.87;7.62294;6.15294
62;1209870;3.206348;4.341;2.87;7.547348;6.076348
63;1209872;3.246674;4.351;2.87;7.597674;6.116674
64;1209873;3.273266;4.344;2.87;7.617266;6.143266
65;1209876;3.229998;4.319;2.86;7.548998;6.089998
66;1209886;3.277704;4.268;2.91;7.545704;6.187704
67;1209888;3.250734;4.311;2.88;7.561734;6.130734
68;1209889;3.212628;4.329;2.9;7.541628;6.112628
69;1209891;3.244402;4.34;2.86;7.584402;6.104402
70;1209893;3.245968;4.333;2.87;7.578968;6.115968
71;1209896;3.255292;4.294;2.87;7.549292;6.125292
72;1209899;3.258266;4.342;2.85;7.600266;6.108266
73;1209901;3.24975;4.343;2.87;7.59275;6.11975
74;1209904;3.303696;4.301;2.87;7.604696;6.173696
75;1209905;3.27477;4.34;2.86;7.61477;6.13477
76;1209907;3.369212;4.335;2.86;7.704212;6.229212
77;1209908;3.33285;4.342;2.89;7.67485;6.22285
78;1209909;3.341108;4.243;2.88;7.584108;6.221108
79;1209911;3.414802;4.309;2.87;7.723802;6.284802
80;1209913;3.242468;4.355;2.89;7.597468;6.132468
81;1209914;3.39617;4.332;2.89;7.72817;6.28617
82;1209916;3.387306;4.324;2.88;7.711306;6.267306
83;1209917;3.621908;4.381;2.92;8.002908;6.541908
84;1209918;3.348918;4.339;2.9;7.687918;6.248918
85;1209919;3.324694;4.354;2.9;7.678694;6.224694
86;1209920;3.391382;4.336;2.87;7.727382;6.261382
87;1209921;3.230438;4.323;2.88;7.553438;6.110438
88;1209923;3.203412;4.332;2.87;7.535412;6.073412
89;1209925;3.529828;4.348;2.88;7.877828;6.409828
90;1209927;3.258204;4.335;2.88;7.593204;6.138204
91;1209930;3.434912;4.31;2.87;7.744912;6.304912
92;1209931;3.24911;4.262;2.87;7.51111;6.11911
93;1209933;3.361254;4.317;2.88;7.678254;6.241254
94;1209933;3.270466;4.334;2.86;7.604466;6.130466
95;1209933;3.218938;4.275;2.9;7.493938;6.118938
96;1209935;3.26151;4.333;2.87;7.59451;6.13151
97;1209937;3.365726;4.327;2.88;7.692726;6.245726
98;1209939;3.252152;4.33;2.86;7.582152;6.112152
99;1209940;3.21727;4.376;2.89;7.59327;6.10727
100;1209942;3.318258;4.347;2.88;7.665258;6.198258
101;1209943;3.353532;4.364;2.85;7.717532;6.203532
102;1209945;3.336988;4.351;2.85;7.687988;6.186988
103;1209946;3.249186;4.342;2.94;7.591186;6.189186
104;1209947;3.381982;4.335;2.88;7.716982;6.261982
105;1209948;3.288394;4.362;2.83;7.650394;6.118394
106;1209948;3.226698;4.278;2.85;7.504698;6.076698
107;1209948;3.312528;4.344;2.89;7.656528;6.202528
108;1209950;3.276444;4.349;2.85;7.625444;6.126444
109;1209952;3.250612;4.305;2.88;7.555612;6.130612
110;1209956;3.354028;4.401;2.93;7.755028;6.284028
111;1209957;3.23567;4.397;2.83;7.63267;6.06567
112;1209957;3.346888;4.3;2.9;7.646888;6.246888
113;1209957;3.507856;4.378;2.91;7.885856;6.417856
114;1209957;3.474352;4.407;2.87;7.881352;6.344352
115;1209957;3.206542;4.343;2.89;7.549542;6.096542
116;1209958;3.190444;4.359;2.88;7.549444;6.070444
117;1209958;3.109584;4.384;2.85;7.493584;5.959584
118;1209958;3.27848;4.422;2.88;7.70048;6.15848
119;1209958;3.431874;4.354;2.89;7.785874;6.321874
120;1209958;3.407234;4.348;2.89;7.755234;6.297234
121;1209958;3.51293;4.363;2.86;7.87593;6.37293
122;1209958;3.224856;4.369;2.91;7.593856;6.134856
123;1209958;3.401708;4.324;2.88;7.725708;6.281708
124;1209958;3.327904;4.371;2.86;7.698904;6.187904
125;1209958;3.211686;4.366;2.85;7.577686;6.061686
126;1209959;3.23371;4.339;2.9;7.57271;6.13371
127;1209959;3.677916;4.349;2.89;8.026916;6.567916
128;1209959;3.284944;4.368;2.85;7.652944;6.134944
129;1209959;3.24475;4.389;2.9;7.63375;6.14475
130;1209959;3.309666;4.387;2.88;7.696666;6.189666
131;1209959;3.274886;4.388;2.9;7.662886;6.174886
132;1209959;3.18527;4.366;2.89;7.55127;6.07527
133;1209959;3.309514;4.38;2.86;7.689514;6.169514
134;1209959;3.274082;4.354;2.89;7.628082;6.164082
135;1209961;3.31712;4.35;2.89;7.66712;6.20712
136;1209962;3.263712;4.323;2.89;7.586712;6.153712
137;1209962;3.277338;4.346;2.85;7.623338;6.127338
138;1209962;3.354378;4.366;2.87;7.720378;6.224378
139;1209962;3.308932;4.349;2.88;7.657932;6.188932
140;1209962;3.445808;4.365;2.85;7.810808;6.295808
141;1209962;3.277076;4.371;2.87;7.648076;6.147076
142;1209962;3.26297;4.338;2.86;7.60097;6.12297
143;1209962;3.305974;4.34;2.88;7.645974;6.185974
144;1209962;3.26691;4.352;2.84;7.61891;6.10691
145;1209962;3.5361;4.35;2.84;7.8861;6.3761
146;1209962;3.432256;4.356;2.87;7.788256;6.302256
147;1209962;3.340874;4.378;2.85;7.718874;6.190874
148;1209962;3.305166;4.37;2.85;7.675166;6.155166
149;1209963;3.569756;4.366;2.86;7.935756;6.429756
150;1209964;3.328164;4.393;2.89;7.721164;6.218164
151;1209965;3.30197;4.376;2.89;7.67797;6.19197
152;1209965;3.351184;4.402;2.88;7.753184;6.231184
153;1209965;3.324472;4.384;2.88;7.708472;6.204472
154;1209965;3.253986;4.419;2.87;7.672986;6.123986
155;1209965;3.446778;4.346;2.85;7.792778;6.296778
156;1209965;3.683514;4.364;2.89;8.047514;6.573514
157;1209965;3.330264;4.391;2.87;7.721264;6.200264
158;1209965;3.244894;4.373;2.88;7.617894;6.124894
159;1209965;3.553872;4.36;2.92;7.913872;6.473872
160;1209965;3.40775;4.314;2.9;7.72175;6.30775
161;1209966;3.36655;4.303;2.91;7.66955;6.27655
162;1209966;3.432384;4.355;2.93;7.787384;6.362384
163;1209966;3.45033;4.354;2.89;7.80433;6.34033
164;1209966;3.4187;4.361;2.89;7.7797;6.3087
165;1209966;3.47618;4.405;2.86;7.88118;6.33618
166;1209966;3.396764;4.345;2.86;7.741764;6.256764
167;1209966;3.417734;4.365;2.88;7.782734;6.297734
168;1209966;3.465502;4.343;2.9;7.808502;6.365502
169;1209966;3.40514;4.356;2.84;7.76114;6.24514
170;1209966;3.357264;4.348;2.86;7.705264;6.217264
171;1209966;3.356676;4.38;2.96;7.736676;6.316676
172;1209966;3.309204;4.372;2.85;7.681204;6.159204
173;1209968;3.388692;4.414;2.9;7.802692;6.288692
174;1209970;3.494936;4.383;2.88;7.877936;6.374936
175;1209970;3.330398;4.38;2.88;7.710398;6.210398
176;1209970;3.244918;4.346;2.86;7.590918;6.104918
177;1209970;3.228374;4.368;2.91;7.596374;6.138374
178;1209970;3.305348;4.39;2.87;7.695348;6.175348
179;1209970;3.293518;4.37;2.85;7.663518;6.143518
180;1209970;3.4937;4.342;2.87;7.8357;6.3637
181;1209970;3.330272;4.343;2.9;7.673272;6.230272
182;1209970;3.316842;4.401;2.93;7.717842;6.246842
183;1209970;3.318192;4.386;2.85;7.704192;6.168192
184;1209970;3.35009;4.418;2.86;7.76809;6.21009
185;1209970;3.319034;4.38;2.94;7.699034;6.259034
186;1209970;3.31653;4.397;2.92;7.71353;6.23653
187;1209970;3.365854;4.374;2.88;7.739854;6.245854
188;1209970;3.37658;4.374;2.87;7.75058;6.24658
189;1209970;3.289908;4.373;2.88;7.662908;6.169908
190;1209970;3.314868;4.386;2.92;7.700868;6.234868
191;1209970;3.308454;4.398;2.88;7.706454;6.188454
192;1209970;3.326426;4.377;2.89;7.703426;6.216426
193;1209970;3.31169;4.389;2.87;7.70069;6.18169
194;1209970;3.308828;4.377;2.86;7.685828;6.168828
195;1209970;3.332158;4.378;2.9;7.710158;6.232158
196;1209970;3.460702;4.389;2.94;7.849702;6.400702
197;1209970;3.57569;4.353;2.86;7.92869;6.43569
198;1209970;3.580352;4.388;2.87;7.968352;6.450352
199;1209970;3.272866;4.281;2.9;7.553866;6.172866
200;1209970;3.254212;4.412;2.91;7.666212;6.164212
201;1209970;3.318262;4.344;2.87;7.662262;6.188262
202;1209970;3.429826;4.381;2.88;7.810826;6.309826
203;1209970;3.656524;4.379;2.86;8.035524;6.516524
204;1209970;3.335888;4.358;2.9;7.693888;6.235888
205;1209970;3.31292;4.313;2.86;7.62592;6.17292
206;1209970;3.292568;4.375;2.9;7.667568;6.192568
207;1209971;3.30517;4.375;2.87;7.68017;6.17517
208;1209973;3.36745;4.333;2.89;7.70045;6.25745
209;1209975;3.320676;4.335;2.86;7.655676;6.180676
210;1209976;3.32208;4.349;2.85;7.67108;6.17208
211;1209978;3.299536;4.342;2.86;7.641536;6.159536
212;1209980;3.539688;4.349;2.87;7.888688;6.409688
213;1209982;3.430438;4.338;2.86;7.768438;6.290438
214;1209985;3.233222;4.284;2.84;7.517222;6.073222
215;1209986;3.30454;4.36;2.86;7.66454;6.16454
216;1209988;3.345198;4.374;2.87;7.719198;6.215198
217;1209988;3.355244;4.306;2.9;7.661244;6.255244
218;1209988;3.290792;4.369;2.87;7.659792;6.160792
219;1209988;3.265988;4.334;2.86;7.599988;6.125988
220;1209988;3.415578;4.347;2.87;7.762578;6.285578
221;1209990;3.725272;4.358;2.86;8.083272;6.585272
222;1209992;3.339412;4.337;2.87;7.676412;6.209412
223;1209994;3.325428;4.356;2.87;7.681428;6.195428
224;1209995;3.43656;4.364;2.87;7.80056;6.30656
225;1209996;3.70487;4.347;2.9;8.05187;6.60487
226;1209996;3.590512;4.348;2.91;7.938512;6.500512
227;1209996;3.352096;4.314;2.92;7.666096;6.272096
228;1209996;3.331978;4.371;2.93;7.702978;6.261978
229;1209996;3.320168;4.332;2.87;7.652168;6.190168
230;1209996;3.457098;4.341;2.86;7.798098;6.317098
231;1209996;3.712282;4.361;2.88;8.073282;6.592282
232;1209996;3.714824;4.35;2.89;8.064824;6.604824
233;1209996;3.699242;4.385;2.88;8.084242;6.579242
234;1209996;3.35967;4.342;2.96;7.70167;6.31967
235;1209996;3.314898;4.345;2.86;7.659898;6.174898
236;1209996;3.313954;4.34;2.85;7.653954;6.163954
237;1209996;3.463446;4.356;2.84;7.819446;6.303446
238;1209996;3.447108;4.374;2.88;7.821108;6.327108
239;1209996;3.407394;4.359;2.9;7.766394;6.307394
240;1209996;3.689022;4.376;2.86;8.065022;6.549022
241;1209996;3.707718;4.342;2.87;8.049718;6.577718
242;1209996;3.309444;4.348;2.93;7.657444;6.239444
243;1209998;3.431344;4.366;2.87;7.797344;6.301344
244;1210000;3.335726;4.349;2.86;7.684726;6.195726
245;1210002;3.35093;4.358;2.86;7.70893;6.21093
246;1210004;3.32939;4.362;2.88;7.69139;6.20939
247;1210004;3.311374;4.343;2.86;7.654374;6.171374
248;1210004;3.287784;4.388;2.87;7.675784;6.157784
249;1210004;3.246982;4.358;2.88;7.604982;6.126982
250;1210004;3.240684;4.368;2.85;7.608684;6.090684
251;1210006;3.255174;4.384;2.86;7.639174;6.115174
252;1210009;3.29443;4.354;2.89;7.64843;6.18443
253;1210011;3.270666;4.379;2.86;7.649666;6.130666
254;1210013;3.320956;4.365;2.86;7.685956;6.180956
255;1210016;3.289862;4.368;2.86;7.657862;6.149862
256;1210017;3.34414;4.352;2.88;7.69614;6.22414
257;1210018;3.32335;4.351;2.86;7.67435;6.18335
258;1210021;3.317342;4.344;2.88;7.661342;6.197342
259;1210022;3.335572;4.376;2.85;7.711572;6.185572
260;1210023;3.331866;4.394;2.85;7.725866;6.181866
261;1210025;3.271886;4.349;2.86;7.620886;6.131886
262;1210027;3.268568;4.342;2.87;7.610568;6.138568
263;1210028;3.351596;4.41;2.86;7.761596;6.211596
264;1210031;3.311774;4.38;2.86;7.691774;6.171774
265;1210033;3.327492;4.391;2.86;7.718492;6.187492
266;1210034;3.323012;4.368;2.88;7.691012;6.203012
267;1210036;3.460402;4.324;2.86;7.784402;6.320402
268;1210037;3.333822;4.353;2.89;7.686822;6.223822
269;1210039;3.347014;4.309;2.87;7.656014;6.217014
270;1210042;3.301108;4.394;2.86;7.695108;6.161108
271;1210043;3.47544;4.292;2.87;7.76744;6.34544
272;1210044;3.28317;4.302;2.92;7.58517;6.20317
273;1210048;3.339242;4.315;2.89;7.654242;6.229242
274;1210049;3.706366;4.335;2.9;8.041366;6.606366
275;1210050;3.475962;4.349;2.86;7.824962;6.335962
276;1210052;3.33315;4.354;2.89;7.68715;6.22315
277;1210055;3.324196;4.307;2.89;7.631196;6.214196
278;1210057;3.36477;4.31;2.88;7.67477;6.24477
279;1210059;3.323718;4.301;2.86;7.624718;6.183718
280;1210061;3.294468;4.334;2.91;7.628468;6.204468
281;1210062;3.321672;4.33;2.9;7.651672;6.221672
282;1210063;3.67721;4.378;2.87;8.05521;6.54721
283;1210065;3.253938;4.314;2.86;7.567938;6.113938
284;1210067;3.397394;4.343;2.9;7.740394;6.297394
285;1210069;3.460212;4.362;2.94;7.822212;6.400212
286;1210072;3.287194;4.428;2.92;7.715194;6.207194
287;1210074;3.408292;4.391;2.92;7.799292;6.328292
288;1210076;3.657414;4.291;2.91;7.948414;6.567414
289;1210078;3.514272;4.367;2.87;7.881272;6.384272
290;1210079;3.311044;4.323;2.87;7.634044;6.181044
291;1210079;3.26762;4.31;2.86;7.57762;6.12762
292;1210080;3.384576;4.297;2.88;7.681576;6.264576
293;1210080;3.41958;4.347;2.85;7.76658;6.26958
294;1210080;3.53606;4.372;2.89;7.90806;6.42606
295;1210082;3.426744;4.274;2.91;7.700744;6.336744
296;1210082;3.265326;4.382;2.86;7.647326;6.125326
297;1210082;3.299816;4.375;2.91;7.674816;6.209816
298;1210084;3.283198;4.342;2.87;7.625198;6.153198
299;1210084;3.417692;4.359;2.86;7.776692;6.277692
300;1210084;3.443084;4.374;2.87;7.817084;6.313084
301;1210084;3.44388;4.308;2.85;7.75188;6.29388
302;1210084;3.48366;4.315;2.88;7.79866;6.36366
303;1210084;3.475116;4.341;2.86;7.816116;6.335116
304;1210084;3.516002;4.345;2.93;7.861002;6.446002
305;1210084;3.275688;4.36;2.86;7.635688;6.135688
306;1210084;3.321008;4.359;2.88;7.680008;6.201008
307;1210084;3.566946;4.374;2.86;7.940946;6.426946
308;1210084;3.62263;4.356;2.85;7.97863;6.47263
309;1210084;3.61575;4.455;2.87;8.07075;6.48575
310;1210084;3.306264;4.333;2.87;7.639264;6.176264
311;1210084;3.340784;4.312;2.94;7.652784;6.280784
312;1210084;3.337764;4.362;2.85;7.699764;6.187764
313;1210084;3.411048;4.367;2.88;7.778048;6.291048
314;1210084;3.328916;4.323;2.87;7.651916;6.198916
315;1210084;3.2602;4.322;2.87;7.5822;6.1302
316;1210084;3.412568;4.246;2.86;7.658568;6.272568
317;1210084;3.344124;4.314;2.9;7.658124;6.244124
318;1210084;3.264658;4.352;2.86;7.616658;6.124658
319;1210084;3.300128;4.315;2.9;7.615128;6.200128
320;1210084;3.268962;4.24;2.84;7.508962;6.108962
321;1210084;3.304466;4.326;2.87;7.630466;6.174466
322;1210084;3.310054;4.311;2.86;7.621054;6.170054
323;1210084;3.422826;4.327;2.89;7.749826;6.312826
324;1210084;3.610608;4.352;2.88;7.962608;6.490608
325;1210084;3.70272;4.245;2.86;7.94772;6.56272
326;1210084;3.656126;4.285;2.89;7.941126;6.546126
327;1210084;3.516562;4.293;2.88;7.809562;6.396562
328;1210084;3.60375;4.334;2.85;7.93775;6.45375
329;1210084;3.2734;4.324;2.87;7.5974;6.1434
330;1210086;3.302628;4.237;2.91;7.539628;6.212628
331;1210088;3.548422;4.324;2.89;7.872422;6.438422
332;1210091;3.592018;4.312;2.85;7.904018;6.442018
333;1210092;3.342048;4.246;2.87;7.588048;6.212048
334;1210094;3.310142;4.309;2.88;7.619142;6.190142
335;1210096;3.321916;4.294;2.84;7.615916;6.161916
336;1210097;3.242162;4.238;2.92;7.480162;6.162162
337;1210099;3.427242;4.318;2.86;7.745242;6.287242
338;1210100;3.317608;4.259;2.84;7.576608;6.157608
339;1210101;3.327186;4.318;2.87;7.645186;6.197186
340;1210103;3.306836;4.308;2.88;7.614836;6.186836
341;1210105;3.319108;4.313;2.88;7.632108;6.199108
342;1210107;3.317722;4.333;2.89;7.650722;6.207722
343;1210109;3.322766;4.299;2.86;7.621766;6.182766
344;1210109;3.449028;4.335;2.87;7.784028;6.319028
345;1210109;3.4794;4.399;2.89;7.8784;6.3694
346;1210109;3.531846;4.324;2.92;7.855846;6.451846
347;1210109;3.628218;4.342;2.89;7.970218;6.518218
348;1210109;3.373182;4.351;2.86;7.724182;6.233182
349;1210109;3.303112;4.338;2.86;7.641112;6.163112
350;1210109;3.319118;4.292;2.84;7.611118;6.159118
351;1210109;3.513046;4.318;2.89;7.831046;6.403046
352;1210109;3.57709;4.305;2.86;7.88209;6.43709
353;1210109;3.321628;4.329;2.89;7.650628;6.211628
354;1210109;3.43682;4.32;2.97;7.75682;6.40682
355;1210109;3.455238;4.338;2.87;7.793238;6.325238
356;1210111;3.562534;4.234;2.89;7.796534;6.452534
357;1210113;3.35438;4.316;2.88;7.67038;6.23438
358;1210115;3.32594;4.26;2.88;7.58594;6.20594
359;1210116;3.312034;4.353;2.88;7.665034;6.192034
360;1210116;3.420782;4.393;2.83;7.813782;6.250782
361;1210116;3.413398;4.311;2.88;7.724398;6.293398
362;1210116;3.691964;4.308;2.85;7.999964;6.541964
363;1210117;3.459606;4.306;2.84;7.765606;6.299606
364;1210117;3.528838;4.305;2.85;7.833838;6.378838
365;1210117;3.261202;4.304;2.89;7.565202;6.151202
366;1210117;3.457972;4.31;2.88;7.767972;6.337972
367;1210117;3.64375;4.304;2.85;7.94775;6.49375
368;1210117;3.46557;4.288;2.88;7.75357;6.34557
369;1210117;3.346584;4.332;2.88;7.678584;6.226584
370;1210117;3.282164;4.338;2.87;7.620164;6.152164
371;1210117;3.327274;4.352;2.9;7.679274;6.227274
372;1210117;3.332348;4.294;2.88;7.626348;6.212348
373;1210117;3.400438;4.299;2.83;7.699438;6.230438
374;1210117;3.672702;4.337;2.88;8.009702;6.552702
375;1210117;3.327172;4.31;2.89;7.637172;6.217172
376;1210117;3.284544;4.345;2.94;7.629544;6.224544
377;1210117;3.328682;4.328;2.86;7.656682;6.188682
378;1210117;3.51369;4.337;2.89;7.85069;6.40369
379;1210117;3.293026;4.382;2.89;7.675026;6.183026
380;1210117;3.306456;4.32;2.87;7.626456;6.176456
381;1210117;3.30122;4.335;2.84;7.63622;6.14122
382;1210119;3.301674;4.267;2.88;7.568674;6.181674
383;1210121;3.295946;4.313;2.88;7.608946;6.175946
384;1210123;3.335666;4.327;2.84;7.662666;6.175666
385;1210125;3.34228;4.301;2.91;7.64328;6.25228
386;1210127;3.336638;4.333;2.85;7.669638;6.186638
387;1210130;3.285384;4.322;2.88;7.607384;6.165384
388;1210130;3.351492;4.318;2.86;7.669492;6.211492
389;1210130;3.341116;4.328;2.88;7.669116;6.221116
390;1210130;3.339414;4.312;2.88;7.651414;6.219414
391;1210130;3.29241;4.315;2.9;7.60741;6.19241
392;1210130;3.343012;4.328;2.86;7.671012;6.203012
393;1210130;3.3273;4.313;2.87;7.6403;6.1973
394;1210130;3.312234;4.321;2.85;7.633234;6.162234
395;1210130;3.31684;4.346;2.88;7.66284;6.19684
396;1210130;3.626914;4.306;2.85;7.932914;6.476914
397;1210130;3.65234;4.292;2.9;7.94434;6.55234
398;1210130;3.47802;4.324;2.86;7.80202;6.33802
399;1210130;3.352152;4.317;2.88;7.669152;6.232152
400;1210130;3.432772;4.311;2.88;7.743772;6.312772
401;1210130;3.279548;4.306;2.86;7.585548;6.139548
402;1210130;3.462738;4.31;2.86;7.772738;6.322738
403;1210130;3.328858;4.273;2.86;7.601858;6.188858
404;1210130;3.329064;4.37;2.85;7.699064;6.179064
405;1210130;3.331404;4.334;2.91;7.665404;6.241404
406;1210130;3.429574;4.32;2.9;7.749574;6.329574
407;1210130;3.428798;4.316;2.91;7.744798;6.338798
408;1210132;3.429586;4.253;3.15;7.682586;6.579586
409;1210134;3.346152;4.317;2.89;7.663152;6.236152
410;1210137;3.31347;4.327;2.89;7.64047;6.20347
411;1210139;3.319106;4.323;2.87;7.642106;6.189106
412;1210141;3.325688;4.335;2.86;7.660688;6.185688
413;1210143;3.310368;4.341;2.9;7.651368;6.210368
414;1210145;3.295726;4.27;2.9;7.565726;6.195726
415;1210147;3.328348;4.347;2.89;7.675348;6.218348
416;1210150;3.291532;4.322;2.85;7.613532;6.141532
417;1210152;3.43077;4.264;2.87;7.69477;6.30077
418;1210154;3.415756;4.344;2.88;7.759756;6.295756
419;1210157;3.705552;4.352;2.87;8.057552;6.575552
420;1210158;3.365974;4.332;2.86;7.697974;6.225974
421;1210159;3.353388;4.35;2.88;7.703388;6.233388
422;1210161;3.396382;4.354;2.84;7.750382;6.236382
423;1210163;3.42272;4.322;2.91;7.74472;6.33272
424;1210165;3.416;4.648;2.88;8.064;6.296
425;1210167;3.57091;4.307;2.86;7.87791;6.43091
426;1210169;3.44991;4.335;2.85;7.78491;6.29991
427;1210171;3.343924;4.341;2.89;7.684924;6.233924
428;1210174;3.414822;4.265;2.86;7.679822;6.274822
429;1210175;3.548688;4.336;2.85;7.884688;6.398688
430;1210176;3.437236;4.306;2.88;7.743236;6.317236
431;1210178;3.395508;4.284;3.02;7.679508;6.415508
432;1210178;3.330298;4.313;2.88;7.643298;6.210298
433;1210178;3.382554;4.299;2.89;7.681554;6.272554
434;1210178;3.417218;4.347;2.87;7.764218;6.287218
435;1210178;3.570732;4.329;2.88;7.899732;6.450732
436;1210178;3.528326;4.328;2.85;7.856326;6.378326
437;1210178;3.472254;4.329;2.88;7.801254;6.352254
438;1210178;3.482658;4.321;2.99;7.803658;6.472658
439;1210178;3.362134;4.318;2.92;7.680134;6.282134
440;1210178;3.437494;4.29;2.88;7.727494;6.317494
441;1210178;3.45133;4.32;2.84;7.77133;6.29133
442;1210178;3.497146;4.32;2.84;7.817146;6.337146
443;1210178;3.474482;4.327;2.89;7.801482;6.364482
444;1210178;3.52757;4.337;2.88;7.86457;6.40757
445;1210178;3.697186;4.334;2.89;8.031186;6.587186
446;1210178;3.525476;4.339;2.87;7.864476;6.395476
447;1210178;3.654546;4.286;2.9;7.940546;6.554546
448;1210178;3.585634;4.348;2.86;7.933634;6.445634
449;1210178;3.465086;4.315;2.86;7.780086;6.325086
450;1210178;3.276016;4.33;2.84;7.606016;6.116016
451;1210178;3.339848;4.315;2.87;7.654848;6.209848
452;1210178;3.321882;4.327;2.86;7.648882;6.181882
453;1210178;3.324526;4.323;2.86;7.647526;6.184526
454;1210178;3.45452;4.357;2.85;7.81152;6.30452
455;1210178;3.471112;4.369;2.86;7.840112;6.331112
456;1210178;3.414324;4.332;2.88;7.746324;6.294324
457;1210178;3.56199;4.335;2.88;7.89699;6.44199
458;1210178;3.27851;4.275;2.88;7.55351;6.15851


==> benchmark/csv/memory-peaks.csv <==
SIZE;INCREMENTAL;NO INCREMENTAL
10;31.68359375;16.109375
20;129.3164063;59.48046875
30;319.4742188;143.53515625

==> benchmark/csv/non-incremental-10.csv <==
Iteration;IDLV;WASP;CLASP;IDLV+WASP;IDLV+CLASP
0;1.59086;0.04;0.032;1.63086;1.62286
1;1.57691;0.04;0.033;1.61691;1.60991
2;1.53086;0.04;0.031;1.57086;1.56186
3;1.54131;0.04;0.028;1.58131;1.56931
4;1.53709;0.04;0.032;1.57709;1.56909
5;1.56442;0.04;0.030;1.60442;1.59442
6;1.58041;0.04;0.032;1.62041;1.61241
7;1.55967;0.04;0.032;1.59967;1.59167
8;1.56533;0.04;0.031;1.60533;1.59633
9;1.56007;0.04;0.032;1.60007;1.59207
10;1.56611;0.04;0.032;1.60611;1.59811
11;1.56542;0.04;0.033;1.60542;1.59842
12;1.5723;0.04;0.033;1.6123;1.6053
13;1.58205;0.04;0.028;1.62205;1.61005
14;1.55834;0.04;0.032;1.59834;1.59034
15;1.5825;0.04;0.034;1.6225;1.6165
16;1.57782;0.03;0.031;1.60782;1.60882
17;1.5811;0.04;0.034;1.6211;1.6151
18;1.5611;0.04;0.032;1.6011;1.5931
19;1.58153;0.04;0.035;1.62153;1.61653
20;1.572;0.04;0.031;1.612;1.603
21;1.5608;0.03;0.030;1.5908;1.5908
22;1.57547;0.04;0.031;1.61547;1.60647
23;1.54788;0.04;0.028;1.58788;1.57588
24;1.55619;0.04;0.030;1.59619;1.58619
25;1.57248;0.03;0.029;1.60248;1.60148
26;1.55917;0.04;0.024;1.59917;1.58317
27;1.5637;0.04;0.030;1.6037;1.5937
28;1.55018;0.04;0.030;1.59018;1.58018
29;1.5678;0.04;0.034;1.6078;1.6018
30;1.54081;0.04;0.032;1.58081;1.57281
31;1.56572;0.04;0.031;1.60572;1.59672
32;1.83364;0.03;0.030;1.86364;1.86364
33;1.57101;0.04;0.033;1.61101;1.60401
34;1.73384;0.04;0.031;1.77384;1.76484
35;1.55007;0.04;0.029;1.59007;1.57907
36;1.60818;0.04;0.031;1.64818;1.63918
37;1.55407;0.04;0.032;1.59407;1.58607
38;1.55445;0.04;0.033;1.59445;1.58745
39;1.58526;0.04;0.028;1.62526;1.61326
40;1.56953;0.04;0.032;1.60953;1.60153
41;1.56875;0.04;0.031;1.60875;1.59975
42;1.57562;0.04;0.031;1.61562;1.60662
43;1.62603;0.04;0.032;1.66603;1.65803
44;1.56317;0.04;0.031;1.60317;1.59417
45;1.5687;0.04;0.031;1.6087;1.5997
46;1.5634;0.04;0.031;1.6034;1.5944
47;1.57146;0.04;0.031;1.61146;1.60246
48;1.55643;0.04;0.027;1.59643;1.58343
49;1.5659;0.04;0.030;1.6059;1.5959
50;1.57288;0.04;0.030;1.61288;1.60288
51;1.60247;0.04;0.031;1.64247;1.63347
52;1.55011;0.04;0.029;1.59011;1.57911
53;1.62801;0.04;0.032;1.66801;1.66001
54;1.57531;0.04;0.032;1.61531;1.60731
55;1.59503;0.04;0.032;1.63503;1.62703
56;1.55439;0.04;0.032;1.59439;1.58639
57;1.54028;0.04;0.030;1.58028;1.57028
58;1.58722;0.04;0.033;1.62722;1.62022
59;1.58219;0.04;0.033;1.62219;1.61519
60;1.57231;0.04;0.033;1.61231;1.60531
61;1.56401;0.04;0.027;1.60401;1.59101
62;1.57879;0.03;0.033;1.60879;1.61179
63;1.54436;0.04;0.032;1.58436;1.57636
64;1.57471;0.04;0.033;1.61471;1.60771
65;1.54768;0.04;0.032;1.58768;1.57968
66;1.56839;0.04;0.030;1.60839;1.59839
67;1.56749;0.04;0.028;1.60749;1.59549
68;1.55519;0.04;0.031;1.59519;1.58619
69;1.59119;0.04;0.028;1.63119;1.61919
70;1.57449;0.04;0.031;1.61449;1.60549
71;1.55489;0.04;0.028;1.59489;1.58289
72;1.57071;0.04;0.031;1.61071;1.60171
73;1.55442;0.04;0.029;1.59442;1.58342
74;1.5528;0.05;0.032;1.6028;1.5848
75;1.58535;0.04;0.031;1.62535;1.61635
76;1.55849;0.04;0.030;1.59849;1.58849
77;1.53748;0.04;0.030;1.57748;1.56748
78;1.56213;0.04;0.030;1.60213;1.59213
79;1.5789;0.04;0.031;1.6189;1.6099
80;1.56585;0.04;0.028;1.60585;1.59385
81;1.55744;0.04;0.032;1.59744;1.58944
82;1.55869;0.04;0.031;1.59869;1.58969
83;1.59892;0.03;0.031;1.62892;1.62992
84;1.59687;0.03;0.032;1.62687;1.62887
85;1.6131;0.03;0.030;1.6431;1.6431
86;1.57801;0.04;0.028;1.61801;1.60601
87;1.5634;0.04;0.029;1.6034;1.5924
88;1.62325;0.04;0.032;1.66325;1.65525
89;1.59831;0.04;0.029;1.63831;1.62731
90;1.566;0.04;0.031;1.606;1.597
91;1.59721;0.04;0.031;1.63721;1.62821
92;1.57018;0.04;0.033;1.61018;1.60318
93;1.55742;0.04;0.032;1.59742;1.58942
94;1.57298;0.04;0.027;1.61298;1.59998
95;1.56582;0.04;0.028;1.60582;1.59382
96;1.58075;0.04;0.028;1.62075;1.60875
97;1.55053;0.04;0.030;1.59053;1.58053
98;1.58152;0.04;0.030;1.62152;1.61152
99;1.5612;0.04;0.031;1.6012;1.5922
100;1.55024;0.04;0.031;1.59024;1.58124
101;1.6187;0.04;0.031;1.6587;1.6497
102;1.58781;0.04;0.034;1.62781;1.62181
103;1.55968;0.04;0.032;1.59968;1.59168
104;1.53603;0.04;0.031;1.57603;1.56703
105;1.54153;0.04;0.032;1.58153;1.57353
106;1.55842;0.04;0.029;1.59842;1.58742
107;1.56827;0.04;0.029;1.60827;1.59727
108;1.56767;0.04;0.030;1.60767;1.59767
109;1.53347;0.04;0.031;1.57347;1.56447
110;1.57101;0.04;0.033;1.61101;1.60401
111;1.57559;0.04;0.031;1.61559;1.60659
112;1.55557;0.04;0.034;1.59557;1.58957
113;1.55847;0.04;0.028;1.59847;1.58647
114;1.55895;0.04;0.029;1.59895;1.58795
115;1.53762;0.04;0.028;1.57762;1.56562
116;1.57342;0.04;0.030;1.61342;1.60342
117;1.55784;0.04;0.030;1.59784;1.58784
118;1.61327;0.04;0.029;1.65327;1.64227
119;1.57816;0.04;0.030;1.61816;1.60816
120;1.56689;0.04;0.031;1.60689;1.59789
121;1.55418;0.04;0.031;1.59418;1.58518
122;1.57321;0.04;0.033;1.61321;1.60621
123;1.56313;0.04;0.031;1.60313;1.59413
124;1.5586;0.04;0.031;1.5986;1.5896
125;1.54376;0.04;0.032;1.58376;1.57576
126;1.55179;0.04;0.032;1.59179;1.58379
127;1.5784;0.04;0.030;1.6184;1.6084
128;1.58118;0.04;0.026;1.62118;1.60718
129;1.61484;0.04;0.031;1.65484;1.64584
130;1.55732;0.04;0.030;1.59732;1.58732
131;1.55254;0.04;0.031;1.59254;1.58354
132;1.56059;0.04;0.025;1.60059;1.58559
133;1.55837;0.04;0.028;1.59837;1.58637
134;1.5901;0.04;0.031;1.6301;1.6211
135;1.58652;0.04;0.031;1.62652;1.61752
136;1.57134;0.04;0.031;1.61134;1.60234
137;1.56053;0.04;0.026;1.60053;1.58653
138;1.56745;0.04;0.033;1.60745;1.60045
139;1.57679;0.04;0.032;1.61679;1.60879
140;1.58361;0.04;0.030;1.62361;1.61361
141;1.54633;0.04;0.032;1.58633;1.57833
142;1.56746;0.04;0.030;1.60746;1.59746
143;1.56616;0.04;0.029;1.60616;1.59516
144;1.55371;0.04;0.032;1.59371;1.58571
145;1.5901;0.04;0.031;1.6301;1.6211
146;1.57889;0.04;0.033;1.61889;1.61189
147;1.5746;0.04;0.033;1.6146;1.6076
148;1.55492;0.04;0.033;1.59492;1.58792
149;1.55266;0.04;0.032;1.59266;1.58466
150;1.56749;0.04;0.032;1.60749;1.59949
151;1.5648;0.04;0.026;1.6048;1.5908
152;1.56937;0.04;0.031;1.60937;1.60037
153;1.59536;0.04;0.031;1.63536;1.62636
154;1.56029;0.04;0.028;1.60029;1.58829
155;1.55906;0.04;0.031;1.59906;1.59006
156;1.5945;0.04;0.033;1.6345;1.6275
157;1.54479;0.04;0.033;1.58479;1.57779
158;1.57692;0.04;0.032;1.61692;1.60892
159;1.549;0.04;0.027;1.589;1.576
160;1.5561;0.04;0.032;1.5961;1.5881
161;1.56779;0.04;0.029;1.60779;1.59679
162;1.57684;0.04;0.030;1.61684;1.60684
163;1.57018;0.04;0.031;1.61018;1.60118
164;1.59394;0.04;0.031;1.63394;1.62494
165;1.57091;0.04;0.033;1.61091;1.60391
166;1.55344;0.03;0.031;1.58344;1.58444
167;1.58303;0.04;0.030;1.62303;1.61303
168;1.56951;0.04;0.033;1.60951;1.60251
169;1.55818;0.04;0.033;1.59818;1.59118
170;1.54543;0.04;0.030;1.58543;1.57543
171;1.57936;0.03;0.029;1.60936;1.60836
172;1.56417;0.04;0.033;1.60417;1.59717
173;1.55072;0.04;0.030;1.59072;1.58072
174;1.55316;0.03;0.032;1.58316;1.58516
175;1.54709;0.04;0.031;1.58709;1.57809
176;1.57081;0.04;0.029;1.61081;1.59981
177;1.53543;0.04;0.030;1.57543;1.56543
178;1.55024;0.04;0.033;1.59024;1.58324
179;1.55327;0.04;0.031;1.59327;1.58427
180;1.53285;0.04;0.030;1.57285;1.56285
181;1.55382;0.04;0.029;1.59382;1.58282
182;1.53651;0.04;0.030;1.57651;1.56651
183;1.57219;0.04;0.030;1.61219;1.60219
184;1.54983;0.04;0.033;1.58983;1.58283
185;1.58767;0.04;0.030;1.62767;1.61767
186;1.60564;0.04;0.030;1.64564;1.63564
187;1.57214;0.04;0.033;1.61214;1.60514
188;1.57744;0.04;0.033;1.61744;1.61044
189;1.54192;0.04;0.033;1.58192;1.57492
190;1.56381;0.04;0.032;1.60381;1.59581
191;1.55766;0.04;0.034;1.59766;1.59166
192;1.56736;0.04;0.033;1.60736;1.60036
193;1.56788;0.04;0.031;1.60788;1.59888
194;1.56917;0.04;0.031;1.60917;1.60017
195;1.5638;0.04;0.033;1.6038;1.5968
196;1.53927;0.04;0.033;1.57927;1.57227
197;1.5707;0.04;0.034;1.6107;1.6047
198;1.53343;0.04;0.032;1.57343;1.56543
199;1.57543;0.04;0.030;1.61543;1.60543
200;1.58211;0.04;0.031;1.62211;1.61311
201;1.57716;0.04;0.030;1.61716;1.60716
202;1.54585;0.04;0.030;1.58585;1.57585
203;1.5478;0.04;0.026;1.5878;1.5738
204;1.56248;0.04;0.031;1.60248;1.59348
205;1.58232;0.04;0.033;1.62232;1.61532
206;1.57488;0.04;0.031;1.61488;1.60588
207;1.57657;0.04;0.033;1.61657;1.60957
208;1.58084;0.04;0.029;1.62084;1.60984
209;1.56532;0.04;0.031;1.60532;1.59632
210;1.55185;0.04;0.032;1.59185;1.58385
211;1.54474;0.04;0.031;1.58474;1.57574
212;1.5524;0.04;0.031;1.5924;1.5834
213;1.58499;0.04;0.030;1.62499;1.61499
214;1.551;0.04;0.030;1.591;1.581
215;1.57963;0.04;0.033;1.61963;1.61263
216;1.55707;0.04;0.032;1.59707;1.58907
217;1.58779;0.04;0.031;1.62779;1.61879
218;1.58167;0.04;0.033;1.62167;1.61467
219;1.57256;0.04;0.031;1.61256;1.60356
220;1.55837;0.04;0.033;1.59837;1.59137
221;1.5764;0.04;0.031;1.6164;1.6074
222;1.55275;0.04;0.034;1.59275;1.58675
223;1.54917;0.04;0.034;1.58917;1.58317
224;1.55054;0.04;0.027;1.59054;1.57754
225;1.56735;0.04;0.026;1.60735;1.59335
226;1.56627;0.04;0.033;1.60627;1.59927
227;1.57102;0.04;0.029;1.61102;1.60002
228;1.55762;0.04;0.033;1.59762;1.59062
229;1.53938;0.04;0.031;1.57938;1.57038
230;1.56869;0.04;0.029;1.60869;1.59769
231;1.54538;0.04;0.031;1.58538;1.57638
232;2.39145;0.04;0.032;2.43145;2.42345
233;1.58498;0.04;0.028;1.62498;1.61298
234;1.55397;0.04;0.028;1.59397;1.58197
235;1.56065;0.04;0.029;1.60065;1.58965
236;1.58348;0.04;0.028;1.62348;1.61148
237;1.57391;0.04;0.026;1.61391;1.59991
238;1.5858;0.04;0.030;1.6258;1.6158
239;1.54312;0.04;0.032;1.58312;1.57512
240;1.56625;0.03;0.030;1.59625;1.59625
241;1.56601;0.04;0.032;1.60601;1.59801
242;1.5543;0.04;0.028;1.5943;1.5823
243;1.56081;0.04;0.032;1.60081;1.59281
244;1.534;0.04;0.030;1.574;1.564
245;1.56641;0.04;0.032;1.60641;1.59841
246;1.5536;0.04;0.033;1.5936;1.5866
247;1.57127;0.04;0.034;1.61127;1.60527
248;1.56265;0.04;0.033;1.60265;1.59565
249;1.54341;0.04;0.030;1.58341;1.57341
250;1.5693;0.04;0.032;1.6093;1.6013
251;1.57384;0.04;0.030;1.61384;1.60384
252;1.5353;0.04;0.032;1.5753;1.5673
253;1.55147;0.04;0.033;1.59147;1.58447
254;1.57083;0.05;0.030;1.62083;1.60083
255;1.55453;0.04;0.028;1.59453;1.58253
256;1.56057;0.04;0.030;1.60057;1.59057
257;1.55803;0.04;0.028;1.59803;1.58603
258;1.60683;0.04;0.030;1.64683;1.63683
259;1.61188;0.04;0.028;1.65188;1.63988
260;1.55392;0.04;0.029;1.59392;1.58292
261;1.56416;0.04;0.027;1.60416;1.59116
262;1.56528;0.04;0.031;1.60528;1.59628
263;1.56373;0.04;0.030;1.60373;1.59373
264;1.59399;0.04;0.026;1.63399;1.61999
265;1.55486;0.04;0.029;1.59486;1.58386
266;1.56769;0.04;0.031;1.60769;1.59869
267;1.57111;0.04;0.031;1.61111;1.60211
268;1.57177;0.04;0.032;1.61177;1.60377
269;1.54417;0.04;0.032;1.58417;1.57617
270;1.55629;0.04;0.033;1.59629;1.58929
271;1.61042;0.04;0.033;1.65042;1.64342
272;1.59725;0.04;0.031;1.63725;1.62825
273;1.57264;0.04;0.031;1.61264;1.60364
274;1.6001;0.03;0.027;1.6301;1.6271
275;1.56825;0.04;0.031;1.60825;1.59925
276;1.58616;0.04;0.031;1.62616;1.61716
277;1.58329;0.04;0.029;1.62329;1.61229
278;1.58764;0.04;0.033;1.62764;1.62064
279;1.55668;0.04;0.030;1.59668;1.58668
280;1.56275;0.04;0.033;1.60275;1.59575
281;1.57101;0.04;0.028;1.61101;1.59901
282;1.53639;0.04;0.033;1.57639;1.56939
283;1.54547;0.04;0.032;1.58547;1.57747
284;1.57636;0.04;0.031;1.61636;1.60736
285;1.57935;0.04;0.025;1.61935;1.60435
286;1.56507;0.04;0.032;1.60507;1.59707
287;1.55314;0.04;0.030;1.59314;1.58314
288;1.55436;0.04;0.031;1.59436;1.58536
289;1.5703;0.04;0.032;1.6103;1.6023
290;1.56242;0.04;0.034;1.60242;1.59642
291;1.54871;0.04;0.032;1.58871;1.58071
292;1.57587;0.04;0.025;1.61587;1.60087
293;1.61976;0.04;0.033;1.65976;1.65276
294;1.5543;0.04;0.029;1.5943;1.5833
295;1.54028;0.04;0.032;1.58028;1.57228
296;1.57076;0.04;0.030;1.61076;1.60076
297;1.56892;0.04;0.030;1.60892;1.59892
298;1.559;0.04;0.028;1.599;1.587
299;1.58738;0.04;0.031;1.62738;1.61838
300;1.55053;0.04;0.032;1.59053;1.58253
301;1.5745;0.04;0.032;1.6145;1.6065
302;1.58389;0.04;0.030;1.62389;1.61389
303;1.58039;0.04;0.031;1.62039;1.61139
304;1.57015;0.04;0.032;1.61015;1.60215
305;1.55265;0.04;0.028;1.59265;1.58065
306;1.54961;0.04;0.031;1.58961;1.58061
307;1.58187;0.04;0.030;1.62187;1.61187
308;1.54883;0.04;0.030;1.58883;1.57883
309;1.53113;0.04;0.032;1.57113;1.56313
310;1.57987;0.03;0.030;1.60987;1.60987
311;1.57423;0.03;0.031;1.60423;1.60523
312;1.54172;0.04;0.029;1.58172;1.57072
313;1.5828;0.04;0.031;1.6228;1.6138
314;1.5697;0.04;0.030;1.6097;1.5997
315;1.56612;0.03;0.033;1.59612;1.59912
316;1.57029;0.04;0.031;1.61029;1.60129
317;1.55564;0.04;0.028;1.59564;1.58364
318;1.58266;0.04;0.032;1.62266;1.61466
319;1.5486;0.04;0.030;1.5886;1.5786
320;2.53496;0.03;0.032;2.56496;2.56696
321;1.54775;0.04;0.030;1.58775;1.57775
322;1.56344;0.04;0.030;1.60344;1.59344
323;1.53627;0.04;0.031;1.57627;1.56727
324;1.56635;0.04;0.032;1.60635;1.59835
325;1.62217;0.04;0.029;1.66217;1.65117
326;1.56912;0.04;0.032;1.60912;1.60112
327;1.55919;0.04;0.031;1.59919;1.59019
328;1.52292;0.04;0.032;1.56292;1.55492
329;1.54216;0.04;0.029;1.58216;1.57116
330;1.54098;0.04;0.033;1.58098;1.57398
331;1.55194;0.04;0.031;1.59194;1.58294
332;1.56172;0.04;0.029;1.60172;1.59072
333;1.57451;0.04;0.024;1.61451;1.59851
334;1.55039;0.04;0.032;1.59039;1.58239
335;1.54724;0.04;0.030;1.58724;1.57724
336;1.54833;0.04;0.031;1.58833;1.57933
337;1.56115;0.04;0.031;1.60115;1.59215
338;1.5655;0.04;0.034;1.6055;1.5995
339;1.54202;0.03;0.032;1.57202;1.57402
340;1.55692;0.04;0.031;1.59692;1.58792
341;1.52228;0.04;0.031;1.56228;1.55328
342;1.57955;0.04;0.031;1.61955;1.61055
343;1.57835;0.04;0.031;1.61835;1.60935
344;1.53921;0.04;0.031;1.57921;1.57021
345;1.55322;0.04;0.029;1.59322;1.58222
346;1.54529;0.04;0.031;1.58529;1.57629
347;1.57588;0.04;0.030;1.61588;1.60588
348;1.53779;0.04;0.031;1.57779;1.56879
349;1.56862;0.04;0.032;1.60862;1.60062
350;1.56029;0.04;0.032;1.60029;1.59229
351;1.59789;0.03;0.032;1.62789;1.62989
352;1.57092;0.04;0.031;1.61092;1.60192
353;1.55483;0.04;0.030;1.59483;1.58483
354;1.56523;0.04;0.029;1.60523;1.59423
355;1.57068;0.04;0.033;1.61068;1.60368
356;1.57584;0.04;0.032;1.61584;1.60784
357;1.56307;0.04;0.028;1.60307;1.59107
358;1.54684;0.04;0.036;1.58684;1.58284
359;1.54156;0.04;0.033;1.58156;1.57456
360;1.56233;0.04;0.033;1.60233;1.59533
361;1.55749;0.04;0.031;1.59749;1.58849
362;1.56105;0.04;0.029;1.60105;1.59005
363;1.5821;0.04;0.030;1.6221;1.6121
364;1.54911;0.04;0.033;1.58911;1.58211
365;1.53549;0.04;0.032;1.57549;1.56749
366;1.58652;0.04;0.033;1.62652;1.61952
367;1.53455;0.04;0.028;1.57455;1.56255
368;1.55304;0.04;0.030;1.59304;1.58304
369;1.55392;0.04;0.033;1.59392;1.58692
370;1.55221;0.05;0.034;1.60221;1.58621
371;1.53882;0.04;0.032;1.57882;1.57082
372;1.5775;0.04;0.032;1.6175;1.6095
373;1.56744;0.04;0.031;1.60744;1.59844
374;1.55862;0.04;0.030;1.59862;1.58862
375;1.57289;0.04;0.031;1.61289;1.60389
376;1.56958;0.04;0.032;1.60958;1.60158
377;1.56656;0.04;0.024;1.60656;1.59056
378;1.55948;0.04;0.033;1.59948;1.59248
379;1.55807;0.04;0.033;1.59807;1.59107
380;1.56019;0.04;0.034;1.60019;1.59419
381;1.54788;0.03;0.032;1.57788;1.57988
382;1.54656;0.04;0.031;1.58656;1.57756
383;1.56637;0.03;0.031;1.59637;1.59737
384;1.5449;0.04;0.033;1.5849;1.5779
385;1.56342;0.04;0.032;1.60342;1.59542
386;1.5849;0.04;0.032;1.6249;1.6169
387;1.55446;0.04;0.030;1.59446;1.58446
388;1.53838;0.04;0.032;1.57838;1.57038
389;1.57508;0.04;0.031;1.61508;1.60608
390;1.53285;0.04;0.032;1.57285;1.56485
391;1.56938;0.04;0.031;1.60938;1.60038
392;1.54803;0.04;0.027;1.58803;1.57503
393;1.56929;0.04;0.031;1.60929;1.60029
394;1.59246;0.04;0.033;1.63246;1.62546
395;1.56709;0.04;0.030;1.60709;1.59709
396;1.57726;0.04;0.028;1.61726;1.60526
397;1.53044;0.04;0.031;1.57044;1.56144
398;1.56536;0.04;0.028;1.60536;1.59336
399;1.54917;0.04;0.024;1.58917;1.57317
400;1.57543;0.04;0.031;1.61543;1.60643
401;1.57596;0.04;0.033;1.61596;1.60896
402;1.54782;0.04;0.031;1.58782;1.57882
403;1.53799;0.04;0.032;1.57799;1.56999
404;1.57632;0.04;0.033;1.61632;1.60932
405;1.55948;0.04;0.031;1.59948;1.59048
406;1.58708;0.04;0.031;1.62708;1.61808
407;1.55619;0.04;0.029;1.59619;1.58519
408;1.59193;0.04;0.029;1.63193;1.62093
409;1.54166;0.04;0.032;1.58166;1.57366
410;1.5869;0.04;0.032;1.6269;1.6189
411;1.57847;0.04;0.031;1.61847;1.60947
412;1.56158;0.04;0.032;1.60158;1.59358
413;1.58866;0.04;0.034;1.62866;1.62266
414;1.59465;0.04;0.031;1.63465;1.62565
415;1.58716;0.04;0.031;1.62716;1.61816
416;1.56679;0.04;0.031;1.60679;1.59779
417;1.5701;0.04;0.032;1.6101;1.6021
418;1.59096;0.03;0.032;1.62096;1.62296
419;1.59661;0.04;0.030;1.63661;1.62661
420;1.60249;0.04;0.031;1.64249;1.63349
421;1.57276;0.04;0.030;1.61276;1.60276
422;1.58766;0.04;0.032;1.62766;1.61966
423;1.58502;0.04;0.030;1.62502;1.61502
424;1.61607;0.04;0.029;1.65607;1.64507
425;1.55289;0.04;0.031;1.59289;1.58389
426;1.56675;0.04;0.030;1.60675;1.59675
427;1.5892;0.03;0.032;1.6192;1.6212
428;1.57912;0.04;0.031;1.61912;1.61012
429;1.56689;0.04;0.033;1.60689;1.59989
430;1.58388;0.04;0.033;1.62388;1.61688
431;1.58051;0.04;0.033;1.62051;1.61351
432;1.60704;0.04;0.032;1.64704;1.63904
433;1.5894;0.04;0.030;1.6294;1.6194
434;1.58792;0.04;0.030;1.62792;1.61792
435;1.59872;0.04;0.031;1.63872;1.62972
436;1.56241;0.04;0.031;1.60241;1.59341
437;1.56513;0.04;0.030;1.60513;1.59513
438;1.56638;0.04;0.032;1.60638;1.59838
439;1.54415;0.04;0.033;1.58415;1.57715
440;1.55784;0.03;0.033;1.58784;1.59084
441;1.58453;0.04;0.032;1.62453;1.61653
442;1.56261;0.04;0.032;1.60261;1.59461
443;1.55962;0.04;0.032;1.59962;1.59162
444;1.5915;0.04;0.032;1.6315;1.6235
445;1.57298;0.04;0.034;1.61298;1.60698
446;1.58638;0.04;0.029;1.62638;1.61538
447;1.55132;0.04;0.034;1.59132;1.58532
448;1.62121;0.04;0.033;1.66121;1.65421
449;1.56999;0.04;0.033;1.60999;1.60299
450;1.56757;0.04;0.034;1.60757;1.60157
451;1.6149;0.04;0.030;1.6549;1.6449
452;1.59314;0.04;0.030;1.63314;1.62314
453;1.56855;0.04;0.028;1.60855;1.59655
454;1.5768;0.04;0.029;1.6168;1.6058
455;1.60269;0.04;0.029;1.64269;1.63169
456;1.56198;0.04;0.033;1.60198;1.59498
457;1.58411;0.04;0.032;1.62411;1.61611
458;1.56824;0.04;0.034;1.60824;1.60224

==> benchmark/csv/non-incremental-20.csv <==
Iteration;IDLV;WASP;CLASP;IDLV+WASP;IDLV+CLASP
0;14.3556;0.21;0.144;14.5656;14.4996
1;14.2276;0.21;0.136;14.4376;14.3636
2;14.1952;0.22;0.143;14.4152;14.3382
3;14.2216;0.21;0.141;14.4316;14.3626
4;14.176;0.21;0.140;14.386;14.316
5;14.2794;0.21;0.143;14.4894;14.4224
6;14.2039;0.21;0.140;14.4139;14.3439
7;14.2033;0.21;0.138;14.4133;14.3413
8;14.3321;0.22;0.135;14.5521;14.4671
9;14.3247;0.20;0.137;14.5247;14.4617
10;14.224;0.21;0.148;14.434;14.372
11;14.2118;0.21;0.137;14.4218;14.3488
12;14.1392;0.21;0.137;14.3492;14.2762
13;14.2663;0.21;0.143;14.4763;14.4093
14;14.2472;0.21;0.145;14.4572;14.3922
15;14.1349;0.21;0.139;14.3449;14.2739
16;14.9099;0.23;0.133;15.1399;15.0429
17;14.6561;0.21;0.144;14.8661;14.8001
18;14.1966;0.21;0.146;14.4066;14.3426
19;14.2895;0.21;0.136;14.4995;14.4255
20;14.2532;0.22;0.141;14.4732;14.3942
21;14.2075;0.20;0.142;14.4075;14.3495
22;14.1471;0.21;0.140;14.3571;14.2871
23;14.3188;0.23;0.141;14.5488;14.4598
24;14.2357;0.21;0.144;14.4457;14.3797
25;14.2504;0.22;0.137;14.4704;14.3874
26;14.3019;0.21;0.144;14.5119;14.4459
27;14.2992;0.21;0.146;14.5092;14.4452
28;14.1398;0.21;0.144;14.3498;14.2838
29;14.2749;0.21;0.140;14.4849;14.4149
30;14.1144;0.21;0.143;14.3244;14.2574
31;14.5177;0.21;0.136;14.7277;14.6537
32;14.2838;0.21;0.141;14.4938;14.4248
33;16.0537;0.21;0.141;16.2637;16.1947
34;14.2616;0.21;0.138;14.4716;14.3996
35;14.2417;0.22;0.145;14.4617;14.3867
36;14.255;0.21;0.143;14.465;14.398
37;14.1633;0.22;0.140;14.3833;14.3033
38;14.3192;0.22;0.152;14.5392;14.4712
39;14.3853;0.22;0.146;14.6053;14.5313
40;14.2807;0.21;0.143;14.4907;14.4237
41;14.3223;0.20;0.140;14.5223;14.4623
42;14.184;0.21;0.152;14.394;14.336
43;14.2311;0.21;0.147;14.4411;14.3781
44;14.1986;0.21;0.136;14.4086;14.3346
45;14.902;0.21;0.148;15.112;15.05
46;14.1843;0.21;0.138;14.3943;14.3223
47;14.2902;0.21;0.148;14.5002;14.4382
48;14.1771;0.21;0.150;14.3871;14.3271
49;14.2768;0.21;0.144;14.4868;14.4208
50;14.1644;0.21;0.142;14.3744;14.3064
51;14.2042;0.21;0.138;14.4142;14.3422
52;14.2619;0.21;0.144;14.4719;14.4059
53;14.2837;0.21;0.149;14.4937;14.4327
54;14.2676;0.22;0.141;14.4876;14.4086
55;14.2582;0.22;0.141;14.4782;14.3992
56;14.3484;0.21;0.143;14.5584;14.4914
57;14.3099;0.21;0.133;14.5199;14.4429
58;14.2631;0.23;0.142;14.4931;14.4051
59;14.2881;0.21;0.137;14.4981;14.4251
60;14.3192;0.21;0.135;14.5292;14.4542
61;14.1975;0.21;0.134;14.4075;14.3315
62;14.3076;0.21;0.144;14.5176;14.4516
63;14.5056;0.22;0.145;14.7256;14.6506
64;14.755;0.22;0.146;14.975;14.901
65;14.1596;0.21;0.135;14.3696;14.2946
66;14.3024;0.22;0.139;14.5224;14.4414
67;19.6007;0.21;0.137;19.8107;19.7377
68;14.1985;0.21;0.142;14.4085;14.3405
69;14.1374;0.22;0.140;14.3574;14.2774
70;14.0819;0.21;0.142;14.2919;14.2239
71;14.0908;0.22;0.148;14.3108;14.2388
72;14.2394;0.21;0.148;14.4494;14.3874
73;14.2774;0.21;0.142;14.4874;14.4194
74;14.1862;0.22;0.140;14.4062;14.3262
75;14.2264;0.21;0.142;14.4364;14.3684
76;14.2697;0.21;0.144;14.4797;14.4137
77;14.1595;0.21;0.142;14.3695;14.3015
78;14.4321;0.21;0.140;14.6421;14.5721
79;14.3543;0.21;0.146;14.5643;14.5003
80;14.3279;0.21;0.131;14.5379;14.4589
81;14.8909;0.22;0.127;15.1109;15.0179
82;14.1683;0.22;0.143;14.3883;14.3113
83;14.1171;0.22;0.143;14.3371;14.2601
84;14.1707;0.21;0.139;14.3807;14.3097
85;14.2025;0.21;0.149;14.4125;14.3515
86;14.2718;0.22;0.145;14.4918;14.4168
87;14.2123;0.21;0.136;14.4223;14.3483
88;14.2623;0.22;0.151;14.4823;14.4133
89;14.8082;0.21;0.141;15.0182;14.9492
90;14.6668;0.21;0.151;14.8768;14.8178
91;14.2413;0.21;0.148;14.4513;14.3893
92;14.1828;0.21;0.140;14.3928;14.3228
93;14.144;0.22;0.144;14.364;14.288
94;14.1387;0.21;0.139;14.3487;14.2777
95;14.342;0.21;0.139;14.552;14.481
96;14.9654;0.22;0.144;15.1854;15.1094
97;14.7239;0.21;0.142;14.9339;14.8659
98;14.269;0.22;0.143;14.489;14.412
99;14.2647;0.22;0.141;14.4847;14.4057
100;14.296;0.22;0.149;14.516;14.445
101;14.1722;0.21;0.150;14.3822;14.3222
102;14.1638;0.21;0.134;14.3738;14.2978
103;14.1977;0.21;0.135;14.4077;14.3327
104;14.1821;0.21;0.138;14.3921;14.3201
105;14.2766;0.21;0.140;14.4866;14.4166
106;14.166;0.21;0.145;14.376;14.311
107;14.3279;0.21;0.133;14.5379;14.4609
108;14.0967;0.21;0.142;14.3067;14.2387
109;14.4058;0.21;0.139;14.6158;14.5448
110;14.395;0.20;0.142;14.595;14.537
111;14.2314;0.22;0.142;14.4514;14.3734
112;14.4547;0.21;0.142;14.6647;14.5967
113;14.2781;0.21;0.139;14.4881;14.4171
114;14.2793;0.21;0.148;14.4893;14.4273
115;14.2479;0.21;0.142;14.4579;14.3899
116;14.2871;0.21;0.139;14.4971;14.4261
117;14.2518;0.21;0.143;14.4618;14.3948
118;14.3193;0.22;0.143;14.5393;14.4623
119;14.2428;0.22;0.141;14.4628;14.3838
120;14.3194;0.22;0.149;14.5394;14.4684
121;14.2562;0.21;0.147;14.4662;14.4032
122;14.2954;0.21;0.150;14.5054;14.4454
123;14.3186;0.21;0.147;14.5286;14.4656
124;14.3094;0.22;0.145;14.5294;14.4544
125;14.3751;0.22;0.141;14.5951;14.5161
126;14.2408;0.22;0.146;14.4608;14.3868
127;14.3011;0.21;0.145;14.5111;14.4461
128;14.2782;0.22;0.140;14.4982;14.4182
129;14.4193;0.22;0.148;14.6393;14.5673
130;14.2347;0.21;0.146;14.4447;14.3807
131;14.2121;0.21;0.143;14.4221;14.3551
132;14.3526;0.21;0.146;14.5626;14.4986
133;14.2403;0.20;0.143;14.4403;14.3833
134;14.2522;0.21;0.140;14.4622;14.3922
135;14.366;0.21;0.146;14.576;14.512
136;14.1878;0.20;0.146;14.3878;14.3338
137;14.3055;0.21;0.143;14.5155;14.4485
138;14.2343;0.21;0.142;14.4443;14.3763
139;14.1989;0.21;0.144;14.4089;14.3429
140;14.4273;0.21;0.136;14.6373;14.5633
141;14.2433;0.21;0.141;14.4533;14.3843
142;14.2059;0.22;0.143;14.4259;14.3489
143;14.2375;0.22;0.140;14.4575;14.3775
144;14.2622;0.21;0.133;14.4722;14.3952
145;14.2025;0.21;0.138;14.4125;14.3405
146;15.3906;0.21;0.136;15.6006;15.5266
147;14.217;0.21;0.133;14.427;14.35
148;14.2141;0.21;0.134;14.4241;14.3481
149;14.2122;0.22;0.143;14.4322;14.3552
150;14.1435;0.21;0.143;14.3535;14.2865
151;14.1742;0.21;0.145;14.3842;14.3192
152;14.1996;0.21;0.140;14.4096;14.3396
153;14.1541;0.21;0.142;14.3641;14.2961
154;14.1251;0.21;0.140;14.3351;14.2651
155;14.2948;0.20;0.141;14.4948;14.4358
156;14.2063;0.21;0.137;14.4163;14.3433
157;14.2238;0.22;0.147;14.4438;14.3708
158;14.2505;0.22;0.142;14.4705;14.3925
159;14.2787;0.22;0.137;14.4987;14.4157
160;14.3105;0.20;0.132;14.5105;14.4425
161;14.3336;0.21;0.144;14.5436;14.4776
162;14.3204;0.21;0.137;14.5304;14.4574
163;14.3887;0.21;0.144;14.5987;14.5327
164;14.1301;0.21;0.144;14.3401;14.2741
165;14.3204;0.22;0.139;14.5404;14.4594
166;14.2087;0.22;0.135;14.4287;14.3437
167;14.3905;0.21;0.133;14.6005;14.5235
168;14.4387;0.22;0.134;14.6587;14.5727
169;14.8902;0.21;0.138;15.1002;15.0282
170;14.4232;0.21;0.137;14.6332;14.5602
171;14.2852;0.22;0.142;14.5052;14.4272
172;14.4679;0.22;0.132;14.6879;14.5999
173;14.4358;0.22;0.139;14.6558;14.5748
174;14.214;0.22;0.144;14.434;14.358
175;14.327;0.21;0.138;14.537;14.465
176;14.3474;0.21;0.146;14.5574;14.4934
177;14.2543;0.22;0.137;14.4743;14.3913
178;14.2651;0.23;0.138;14.4951;14.4031
179;14.1792;0.23;0.142;14.4092;14.3212
180;14.3051;0.21;0.140;14.5151;14.4451
181;14.1688;0.20;0.141;14.3688;14.3098
182;14.2097;0.21;0.139;14.4197;14.3487
183;14.2039;0.22;0.137;14.4239;14.3409
184;14.2065;0.21;0.138;14.4165;14.3445
185;14.2419;0.21;0.142;14.4519;14.3839
186;14.237;0.21;0.143;14.447;14.38
187;14.1626;0.23;0.147;14.3926;14.3096
188;14.3662;0.22;0.142;14.5862;14.5082
189;14.2074;0.22;0.141;14.4274;14.3484
190;14.3937;0.22;0.139;14.6137;14.5327
191;14.2461;0.21;0.143;14.4561;14.3891
192;14.1982;0.22;0.142;14.4182;14.3402
193;14.1962;0.21;0.136;14.4062;14.3322
194;14.1429;0.20;0.141;14.3429;14.2839
195;14.2106;0.21;0.141;14.4206;14.3516
196;14.212;0.21;0.134;14.422;14.346
197;14.2385;0.22;0.141;14.4585;14.3795
198;14.5381;0.21;0.143;14.7481;14.6811
199;14.2138;0.22;0.141;14.4338;14.3548
200;14.1867;0.22;0.141;14.4067;14.3277
201;14.2077;0.22;0.138;14.4277;14.3457
202;14.2433;0.21;0.135;14.4533;14.3783
203;14.393;0.20;0.143;14.593;14.536
204;14.1785;0.20;0.141;14.3785;14.3195
205;14.2393;0.21;0.150;14.4493;14.3893
206;14.3873;0.23;0.138;14.6173;14.5253
207;14.1972;0.23;0.143;14.4272;14.3402
208;14.3228;0.22;0.135;14.5428;14.4578
209;14.1929;0.22;0.146;14.4129;14.3389
210;14.2669;0.21;0.138;14.4769;14.4049
211;14.3577;0.22;0.145;14.5777;14.5027
212;14.103;0.23;0.153;14.333;14.256
213;14.1875;0.22;0.149;14.4075;14.3365
214;14.5232;0.22;0.142;14.7432;14.6652
215;15.0609;0.22;0.139;15.2809;15.1999
216;14.2573;0.21;0.141;14.4673;14.3983
217;14.2412;0.20;0.142;14.4412;14.3832
218;14.1398;0.21;0.143;14.3498;14.2828
219;14.2567;0.21;0.143;14.4667;14.3997
220;14.2231;0.21;0.139;14.4331;14.3621
221;14.4196;0.21;0.146;14.6296;14.5656
222;14.469;0.21;0.140;14.679;14.609
223;14.2685;0.22;0.140;14.4885;14.4085
224;14.3618;0.22;0.147;14.5818;14.5088
225;14.3278;0.21;0.145;14.5378;14.4728
226;14.1934;0.21;0.149;14.4034;14.3424
227;14.266;0.21;0.151;14.476;14.417
228;14.2171;0.22;0.153;14.4371;14.3701
229;14.3317;0.22;0.150;14.5517;14.4817
230;14.3089;0.22;0.143;14.5289;14.4519
231;14.1766;0.21;0.147;14.3866;14.3236
232;14.2241;0.22;0.156;14.4441;14.3801
233;14.2506;0.21;0.147;14.4606;14.3976
234;14.1722;0.21;0.149;14.3822;14.3212
235;15.4274;0.20;0.143;15.6274;15.5704
236;14.2076;0.22;0.144;14.4276;14.3516
237;14.388;0.22;0.146;14.608;14.534
238;14.3687;0.22;0.141;14.5887;14.5097
239;14.3193;0.21;0.150;14.5293;14.4693
240;14.3047;0.21;0.144;14.5147;14.4487
241;14.3009;0.22;0.141;14.5209;14.4419
242;14.6255;0.23;0.143;14.8555;14.7685
243;16.2949;0.21;0.146;16.5049;16.4409
244;14.7744;0.21;0.142;14.9844;14.9164
245;14.1614;0.22;0.139;14.3814;14.3004
246;14.2713;0.22;0.147;14.4913;14.4183
247;14.2517;0.22;0.140;14.4717;14.3917
248;14.2594;0.21;0.136;14.4694;14.3954
249;14.2022;0.21;0.146;14.4122;14.3482
250;14.2174;0.21;0.140;14.4274;14.3574
251;14.6875;0.21;0.143;14.8975;14.8305
252;14.5238;0.22;0.140;14.7438;14.6638
253;14.5171;0.23;0.149;14.7471;14.6661
254;14.2823;0.21;0.148;14.4923;14.4303
255;14.4226;0.22;0.138;14.6426;14.5606
256;14.3029;0.21;0.141;14.5129;14.4439
257;14.221;0.21;0.140;14.431;14.361
258;14.8785;0.21;0.138;15.0885;15.0165
259;14.3089;0.21;0.144;14.5189;14.4529
260;14.2668;0.21;0.134;14.4768;14.4008
261;14.2624;0.22;0.146;14.4824;14.4084
262;14.4098;0.21;0.139;14.6198;14.5488
263;14.3079;0.22;0.139;14.5279;14.4469
264;14.2684;0.22;0.140;14.4884;14.4084
265;14.3223;0.22;0.140;14.5423;14.4623
266;14.5471;0.21;0.146;14.7571;14.6931
267;14.2535;0.21;0.146;14.4635;14.3995
268;14.3349;0.22;0.142;14.5549;14.4769
269;14.1817;0.21;0.140;14.3917;14.3217
270;14.413;0.21;0.142;14.623;14.555
271;14.2369;0.21;0.148;14.4469;14.3849
272;14.3581;0.22;0.140;14.5781;14.4981
273;14.2574;0.21;0.132;14.4674;14.3894
274;14.2683;0.22;0.142;14.4883;14.4103
275;14.2649;0.22;0.142;14.4849;14.4069
276;14.4357;0.21;0.144;14.6457;14.5797
277;14.2593;0.21;0.147;14.4693;14.4063
278;14.1613;0.21;0.149;14.3713;14.3103
279;14.1765;0.20;0.150;14.3765;14.3265
280;14.2639;0.21;0.147;14.4739;14.4109
281;14.1751;0.21;0.147;14.3851;14.3221
282;14.1706;0.21;0.145;14.3806;14.3156
283;14.2381;0.21;0.139;14.4481;14.3771
284;14.1989;0.21;0.143;14.4089;14.3419
285;14.2199;0.21;0.142;14.4299;14.3619
286;14.1316;0.21;0.135;14.3416;14.2666
287;14.1971;0.21;0.143;14.4071;14.3401
288;14.2381;0.21;0.142;14.4481;14.3801
289;14.1773;0.21;0.141;14.3873;14.3183
290;14.3603;0.23;0.147;14.5903;14.5073
291;14.1818;0.20;0.142;14.3818;14.3238
292;14.2026;0.21;0.142;14.4126;14.3446
293;14.3089;0.21;0.145;14.5189;14.4539
294;14.2901;0.22;0.140;14.5101;14.4301
295;14.2254;0.21;0.139;14.4354;14.3644
296;14.1931;0.20;0.136;14.3931;14.3291
297;14.3199;0.22;0.142;14.5399;14.4619
298;14.9145;0.21;0.141;15.1245;15.0555
299;14.1901;0.21;0.139;14.4001;14.3291
300;14.234;0.21;0.148;14.444;14.382
301;14.1815;0.22;0.142;14.4015;14.3235
302;14.2561;0.21;0.138;14.4661;14.3941
303;14.3469;0.20;0.137;14.5469;14.4839
304;14.4243;0.21;0.135;14.6343;14.5593
305;14.7371;0.21;0.146;14.9471;14.8831
306;14.1197;0.22;0.141;14.3397;14.2607
307;14.3034;0.21;0.141;14.5134;14.4444
308;14.2876;0.22;0.143;14.5076;14.4306
309;14.2406;0.21;0.151;14.4506;14.3916
310;14.1965;0.21;0.137;14.4065;14.3335
311;14.2759;0.22;0.144;14.4959;14.4199
312;14.2012;0.22;0.141;14.4212;14.3422
313;14.3376;0.22;0.145;14.5576;14.4826
314;14.1485;0.22;0.145;14.3685;14.2935
315;14.2072;0.22;0.145;14.4272;14.3522
316;14.3285;0.23;0.145;14.5585;14.4735
317;14.2621;0.21;0.142;14.4721;14.4041
318;14.3363;0.21;0.140;14.5463;14.4763
319;14.2263;0.22;0.135;14.4463;14.3613
320;14.2874;0.21;0.141;14.4974;14.4284
321;14.3231;0.22;0.145;14.5431;14.4681
322;14.2123;0.22;0.143;14.4323;14.3553
323;14.1957;0.23;0.136;14.4257;14.3317
324;14.2115;0.21;0.146;14.4215;14.3575
325;14.261;0.21;0.139;14.471;14.4
326;14.2952;0.22;0.144;14.5152;14.4392
327;14.3595;0.21;0.147;14.5695;14.5065
328;15.3277;0.21;0.146;15.5377;15.4737
329;15.9904;0.22;0.139;16.2104;16.1294
330;14.9147;0.21;0.140;15.1247;15.0547
331;14.1235;0.21;0.139;14.3335;14.2625
332;14.2818;0.21;0.139;14.4918;14.4208
333;14.2941;0.21;0.146;14.5041;14.4401
334;14.2738;0.21;0.144;14.4838;14.4178
335;14.2563;0.21;0.138;14.4663;14.3943
336;14.257;0.21;0.136;14.467;14.393
337;14.2162;0.22;0.148;14.4362;14.3642
338;14.2863;0.21;0.145;14.4963;14.4313
339;14.2181;0.21;0.146;14.4281;14.3641
340;14.1438;0.21;0.141;14.3538;14.2848
341;14.2235;0.21;0.142;14.4335;14.3655
342;14.4535;0.21;0.140;14.6635;14.5935
343;14.336;0.20;0.149;14.536;14.485
344;14.1988;0.22;0.140;14.4188;14.3388
345;14.2091;0.22;0.147;14.4291;14.3561
346;14.4159;0.21;0.139;14.6259;14.5549
347;14.2757;0.21;0.147;14.4857;14.4227
348;14.1781;0.22;0.142;14.3981;14.3201
349;14.25;0.22;0.137;14.47;14.387
350;14.2249;0.21;0.136;14.4349;14.3609
351;14.2345;0.21;0.145;14.4445;14.3795
352;14.193;0.21;0.132;14.403;14.325
353;14.2096;0.22;0.141;14.4296;14.3506
354;14.4934;0.21;0.141;14.7034;14.6344
355;14.303;0.22;0.138;14.523;14.441
356;14.1269;0.21;0.134;14.3369;14.2609
357;14.1962;0.23;0.147;14.4262;14.3432
358;14.2565;0.21;0.143;14.4665;14.3995
359;14.2043;0.21;0.144;14.4143;14.3483
360;14.2872;0.21;0.138;14.4972;14.4252
361;14.371;0.22;0.137;14.591;14.508
362;14.1668;0.21;0.144;14.3768;14.3108
363;14.1636;0.20;0.143;14.3636;14.3066
364;14.1258;0.21;0.150;14.3358;14.2758
365;14.2532;0.21;0.144;14.4632;14.3972
366;14.232;0.21;0.146;14.442;14.378
367;14.2329;0.21;0.141;14.4429;14.3739
368;14.4443;0.21;0.135;14.6543;14.5793
369;14.2413;0.23;0.140;14.4713;14.3813
370;14.2367;0.22;0.142;14.4567;14.3787
371;14.3895;0.21;0.147;14.5995;14.5365
372;14.2859;0.22;0.150;14.5059;14.4359
373;14.3455;0.21;0.141;14.5555;14.4865
374;14.3036;0.21;0.141;14.5136;14.4446
375;14.3239;0.21;0.146;14.5339;14.4699
376;14.2255;0.22;0.139;14.4455;14.3645
377;14.213;0.23;0.148;14.443;14.361
378;14.2139;0.21;0.142;14.4239;14.3559
379;14.266;0.21;0.150;14.476;14.416
380;14.2032;0.21;0.137;14.4132;14.3402
381;14.2149;0.21;0.141;14.4249;14.3559
382;14.2277;0.22;0.137;14.4477;14.3647
383;14.508;0.21;0.148;14.718;14.656
384;14.462;0.21;0.135;14.672;14.597
385;14.7948;0.22;0.146;15.0148;14.9408
386;14.3292;0.22;0.134;14.5492;14.4632
387;14.217;0.22;0.139;14.437;14.356
388;14.1929;0.22;0.144;14.4129;14.3369
389;14.3151;0.22;0.147;14.5351;14.4621
390;14.2902;0.21;0.144;14.5002;14.4342
391;14.2338;0.21;0.150;14.4438;14.3838
392;14.1524;0.21;0.145;14.3624;14.2974
393;14.2365;0.22;0.140;14.4565;14.3765
394;14.1224;0.22;0.141;14.3424;14.2634
395;14.1722;0.22;0.142;14.3922;14.3142
396;14.258;0.21;0.140;14.468;14.398
397;14.0953;0.22;0.144;14.3153;14.2393
398;14.2327;0.22;0.142;14.4527;14.3747
399;14.3265;0.21;0.138;14.5365;14.4645
400;14.3403;0.22;0.146;14.5603;14.4863
401;14.2981;0.21;0.152;14.5081;14.4501
402;14.2107;0.21;0.146;14.4207;14.3567
403;14.2023;0.20;0.150;14.4023;14.3523
404;14.174;0.21;0.140;14.384;14.314
405;14.2874;0.22;0.144;14.5074;14.4314
406;14.3358;0.21;0.150;14.5458;14.4858
407;14.3631;0.22;0.148;14.5831;14.5111
408;14.2814;0.21;0.151;14.4914;14.4324
409;14.7792;0.21;0.152;14.9892;14.9312
410;14.3191;0.21;0.135;14.5291;14.4541
411;14.1823;0.21;0.142;14.3923;14.3243
412;14.2802;0.23;0.140;14.5102;14.4202
413;14.1355;0.21;0.140;14.3455;14.2755
414;14.1781;0.21;0.139;14.3881;14.3171
415;14.4574;0.21;0.138;14.6674;14.5954
416;14.3704;0.22;0.145;14.5904;14.5154
417;15.3888;0.22;0.143;15.6088;15.5318
418;14.3067;0.22;0.137;14.5267;14.4437
419;14.2461;0.21;0.139;14.4561;14.3851
420;14.286;0.22;0.142;14.506;14.428
421;14.2534;0.22;0.142;14.4734;14.3954
422;14.1436;0.21;0.149;14.3536;14.2926
423;14.168;0.21;0.139;14.378;14.307
424;14.218;0.22;0.142;14.438;14.36
425;14.2989;0.21;0.140;14.5089;14.4389
426;14.2856;0.22;0.143;14.5056;14.4286
427;14.3487;0.22;0.142;14.5687;14.4907
428;14.1636;0.21;0.146;14.3736;14.3096
429;14.3744;0.21;0.143;14.5844;14.5174
430;14.1903;0.21;0.140;14.4003;14.3303
431;14.5566;0.21;0.143;14.7666;14.6996
432;14.3813;0.21;0.143;14.5913;14.5243
433;14.3651;0.21;0.136;14.5751;14.5011
434;14.2071;0.22;0.144;14.4271;14.3511
435;14.245;0.22;0.133;14.465;14.378
436;14.1652;0.21;0.137;14.3752;14.3022
437;14.272;0.22;0.145;14.492;14.417
438;14.1213;0.22;0.143;14.3413;14.2643
439;14.1822;0.21;0.142;14.3922;14.3242
440;14.2951;0.22;0.145;14.5151;14.4401
441;15.1961;0.21;0.142;15.4061;15.3381
442;14.2409;0.22;0.144;14.4609;14.3849
443;14.2168;0.22;0.139;14.4368;14.3558
444;14.4062;0.21;0.141;14.6162;14.5472
445;14.357;0.22;0.130;14.577;14.487
446;14.2604;0.21;0.133;14.4704;14.3934
447;14.2492;0.21;0.144;14.4592;14.3932
448;14.3065;0.21;0.143;14.5165;14.4495
449;14.3752;0.21;0.137;14.5852;14.5122
450;14.2745;0.23;0.144;14.5045;14.4185
451;14.2752;0.22;0.139;14.4952;14.4142
452;14.3544;0.22;0.150;14.5744;14.5044
453;14.3266;0.22;0.139;14.5466;14.4656
454;14.1771;0.22;0.145;14.3971;14.3221
455;14.186;0.21;0.136;14.396;14.322
456;14.2497;0.20;0.143;14.4497;14.3927
457;14.1477;0.22;0.143;14.3677;14.2907
458;14.2598;0.22;0.148;14.4798;14.4078


==> benchmark/csv/non-incremental-30.csv <==
Iteration;IDLV;WASP;CLASP;IDLV+WASP;IDLV+CLASP
0;66.0427;0.58;0.352;66.6227;66.3947
1;66.1147;0.58;0.356;66.6947;66.4707
2;65.9616;0.58;0.370;66.5416;66.3316
3;66.0039;0.58;0.351;66.5839;66.3549
4;66.0794;0.57;0.360;66.6494;66.4394
5;65.9004;0.56;0.354;66.4604;66.2544
6;66.6814;0.59;0.353;67.2714;67.0344
7;66.0447;0.60;0.361;66.6447;66.4057
8;65.8936;0.57;0.368;66.4636;66.2616
9;66.295;0.58;0.347;66.875;66.642
10;66.5481;0.58;0.351;67.1281;66.8991
11;67.9594;0.59;0.344;68.5494;68.3034
12;65.8796;0.58;0.351;66.4596;66.2306
13;65.6943;0.56;0.349;66.2543;66.0433
14;65.7306;0.58;0.351;66.3106;66.0816
15;65.8923;0.60;0.341;66.4923;66.2333
16;66.0269;0.57;0.349;66.5969;66.3759
17;65.644;0.57;0.346;66.214;65.99
18;66.3068;0.57;0.359;66.8768;66.6658
19;66.4929;0.58;0.362;67.0729;66.8549
20;66.4723;0.57;0.365;67.0423;66.8373
21;67.1363;0.56;0.365;67.6963;67.5013
22;65.6749;0.57;0.367;66.2449;66.0419
23;66.4947;0.58;0.338;67.0747;66.8327
24;66.4254;0.57;0.345;66.9954;66.7704
25;66.1594;0.58;0.348;66.7394;66.5074
26;65.888;0.60;0.357;66.488;66.245
27;65.8793;0.58;0.356;66.4593;66.2353
28;66.2002;0.58;0.355;66.7802;66.5552
29;66.0546;0.58;0.364;66.6346;66.4186
30;65.7556;0.58;0.351;66.3356;66.1066
31;66.1971;0.56;0.366;66.7571;66.5631
32;66.4724;0.58;0.372;67.0524;66.8444
33;65.9115;0.58;0.347;66.4915;66.2585
34;67.5902;0.59;0.368;68.1802;67.9582
35;66.2435;0.59;0.348;66.8335;66.5915
36;66.121;0.57;0.351;66.691;66.472
37;66.1301;0.60;0.361;66.7301;66.4911
38;66.1174;0.57;0.389;66.6874;66.5064
39;66.5027;0.57;0.361;67.0727;66.8637
40;66.3317;0.58;0.358;66.9117;66.6897
41;67.1144;0.57;0.363;67.6844;67.4774
42;65.8258;0.58;0.358;66.4058;66.1838
43;66.3592;0.58;0.349;66.9392;66.7082
44;66.2618;0.57;0.342;66.8318;66.6038
45;66.6702;0.58;0.346;67.2502;67.0162
46;66.4859;0.57;0.354;67.0559;66.8399
47;67.1802;0.58;0.356;67.7602;67.5362
48;65.7298;0.59;0.374;66.3198;66.1038
49;66.1925;0.58;0.355;66.7725;66.5475
50;66.2435;0.58;0.361;66.8235;66.6045
51;65.8611;0.57;0.346;66.4311;66.2071
52;66.2181;0.57;0.360;66.7881;66.5781
53;67.8197;0.56;0.383;68.3797;68.2027
54;66.3316;0.58;0.353;66.9116;66.6846
55;67.0237;0.57;0.363;67.5937;67.3867
56;66.1218;0.58;0.353;66.7018;66.4748
57;67.0551;0.58;0.359;67.6351;67.4141
58;66.0801;0.58;0.354;66.6601;66.4341
59;66.2007;0.57;0.339;66.7707;66.5397
60;67.9559;0.58;0.354;68.5359;68.3099
61;67.1789;0.57;0.360;67.7489;67.5389
62;65.5245;0.59;0.364;66.1145;65.8885
63;66.1345;0.58;0.376;66.7145;66.5105
64;66.0034;0.57;0.358;66.5734;66.3614
65;66.2433;0.58;0.352;66.8233;66.5953
66;65.8708;0.56;0.352;66.4308;66.2228
67;65.9105;0.58;0.356;66.4905;66.2665
68;66.3294;0.57;0.349;66.8994;66.6784
69;66.2619;0.57;0.353;66.8319;66.6149
70;66.0092;0.57;0.363;66.5792;66.3722
71;65.7144;0.59;0.373;66.3044;66.0874
72;65.931;0.58;0.347;66.511;66.278
73;66.0381;0.58;0.358;66.6181;66.3961
74;66.1947;0.58;0.340;66.7747;66.5347
75;66.1003;0.58;0.360;66.6803;66.4603
76;65.6713;0.57;0.352;66.2413;66.0233
77;65.4416;0.57;0.349;66.0116;65.7906
78;65.7002;0.64;0.349;66.3402;66.0492
79;65.9919;0.59;0.359;66.5819;66.3509
80;66.1692;0.59;0.359;66.7592;66.5282
81;66.3494;0.57;0.359;66.9194;66.7084
82;66.4101;0.60;0.378;67.0101;66.7881
83;66.9763;0.59;0.363;67.5663;67.3393
84;66.1429;0.58;0.348;66.7229;66.4909
85;66.1981;0.58;0.356;66.7781;66.5541
86;66.3228;0.57;0.366;66.8928;66.6888
87;66.1902;0.58;0.344;66.7702;66.5342
88;65.8183;0.58;0.366;66.3983;66.1843
89;66.4307;0.58;0.361;67.0107;66.7917
90;66.1665;0.56;0.360;66.7265;66.5265
91;65.89;0.59;0.368;66.48;66.258
92;66.033;0.57;0.362;66.603;66.395
93;65.8453;0.57;0.367;66.4153;66.2123
94;66.5749;0.58;0.365;67.1549;66.9399
95;66.0019;0.59;0.373;66.5919;66.3749
96;66.4073;0.58;0.368;66.9873;66.7753
97;66.3118;0.57;0.356;66.8818;66.6678
98;66.1382;0.59;0.359;66.7282;66.4972
99;65.9105;0.56;0.384;66.4705;66.2945
100;66.9424;0.57;0.359;67.5124;67.3014
101;68.5288;0.57;0.352;69.0988;68.8808
102;66.8902;0.58;0.368;67.4702;67.2582
103;67.883;0.57;0.349;68.453;68.232
104;68.3114;0.58;0.360;68.8914;68.6714
105;68.0143;0.57;0.367;68.5843;68.3813
106;68.0027;0.58;0.345;68.5827;68.3477
107;68.5511;0.57;0.366;69.1211;68.9171
108;68.8693;0.56;0.361;69.4293;69.2303
109;70.2155;0.58;0.373;70.7955;70.5885
110;67.8461;0.57;0.353;68.4161;68.1991
111;67.4957;0.58;0.360;68.0757;67.8557
112;67.6786;0.57;0.349;68.2486;68.0276
113;67.8369;0.57;0.355;68.4069;68.1919
114;67.9045;0.60;0.363;68.5045;68.2675
115;67.6002;0.58;0.348;68.1802;67.9482
116;67.56;0.57;0.343;68.13;67.903
117;67.8408;0.59;0.350;68.4308;68.1908
118;68.1469;0.58;0.342;68.7269;68.4889
119;67.5205;0.57;0.346;68.0905;67.8665
120;65.7277;0.57;0.358;66.2977;66.0857
121;66.1158;0.59;0.340;66.7058;66.4558
122;66.3667;0.57;0.351;66.9367;66.7177
123;66.141;0.56;0.361;66.701;66.502
124;66.2056;0.58;0.348;66.7856;66.5536
125;66.0609;0.57;0.354;66.6309;66.4149
126;66.0328;0.58;0.364;66.6128;66.3968
127;65.8121;0.58;0.355;66.3921;66.1671
128;66.2401;0.57;0.373;66.8101;66.6131
129;65.5246;0.56;0.358;66.0846;65.8826
130;66.1979;0.58;0.371;66.7779;66.5689
131;66.0641;0.58;0.348;66.6441;66.4121
132;67.9869;0.58;0.359;68.5669;68.3459
133;66.3344;0.56;0.342;66.8944;66.6764
134;68.1064;0.59;0.342;68.6964;68.4484
135;66.4019;0.59;0.366;66.9919;66.7679
136;66.0711;0.57;0.367;66.6411;66.4381
137;65.9846;0.58;0.342;66.5646;66.3266
138;66.1631;0.58;0.357;66.7431;66.5201
139;65.9779;0.57;0.350;66.5479;66.3279
140;66.3401;0.58;0.354;66.9201;66.6941
141;65.8374;0.58;0.358;66.4174;66.1954
142;66.4916;0.58;0.344;67.0716;66.8356
143;65.5358;0.59;0.343;66.1258;65.8788
144;67.1412;0.58;0.352;67.7212;67.4932
145;66.1886;0.57;0.352;66.7586;66.5406
146;66.6925;0.59;0.358;67.2825;67.0505
147;67.0042;0.58;0.338;67.5842;67.3422
148;66.2173;0.58;0.358;66.7973;66.5753
149;65.9618;0.57;0.342;66.5318;66.3038
150;66.0388;0.65;0.358;66.6888;66.3968
151;66.2114;0.59;0.347;66.8014;66.5584
152;66.3066;0.59;0.343;66.8966;66.6496
153;65.8306;0.57;0.360;66.4006;66.1906
154;65.7868;0.58;0.352;66.3668;66.1388
155;65.8257;0.57;0.350;66.3957;66.1757
156;65.7391;0.58;0.357;66.3191;66.0961
157;66.1864;0.57;0.349;66.7564;66.5354
158;65.7735;0.58;0.346;66.3535;66.1195
159;66.3643;0.57;0.366;66.9343;66.7303
160;65.9237;0.56;0.350;66.4837;66.2737
161;66.1558;0.58;0.360;66.7358;66.5158
162;65.9387;0.57;0.341;66.5087;66.2797
163;65.932;0.59;0.346;66.522;66.278
164;67.2929;0.57;0.352;67.8629;67.6449
165;65.9926;0.58;0.350;66.5726;66.3426
166;66.828;0.58;0.366;67.408;67.194
167;66.7372;0.58;0.369;67.3172;67.1062
168;66.1312;0.59;0.367;66.7212;66.4982
169;66.2023;0.62;0.346;66.8223;66.5483
170;65.6886;0.57;0.347;66.2586;66.0356
171;65.9978;0.57;0.349;66.5678;66.3468
172;66.8392;0.58;0.355;67.4192;67.1942
173;66.4282;0.57;0.340;66.9982;66.7682
174;65.8525;0.59;0.345;66.4425;66.1975
175;66.6649;0.57;0.339;67.2349;67.0039
176;66.1639;0.58;0.358;66.7439;66.5219
177;65.7449;0.58;0.356;66.3249;66.1009
178;66.3064;0.57;0.351;66.8764;66.6574
179;65.9134;0.58;0.352;66.4934;66.2654
180;66.082;0.58;0.339;66.662;66.421
181;66.4808;0.58;0.352;67.0608;66.8328
182;66.5479;0.59;0.341;67.1379;66.8889
183;66.0437;0.57;0.350;66.6137;66.3937
184;66.0476;0.59;0.348;66.6376;66.3956
185;66.3411;0.58;0.344;66.9211;66.6851
186;67.5508;0.58;0.348;68.1308;67.8988
187;66.1133;0.57;0.349;66.6833;66.4623
188;66.0809;0.57;0.357;66.6509;66.4379
189;65.722;0.58;0.350;66.302;66.072
190;65.986;0.57;0.344;66.556;66.33
191;67.2182;0.57;0.349;67.7882;67.5672
192;66.3513;0.58;0.368;66.9313;66.7193
193;66.1067;0.59;0.353;66.6967;66.4597
194;66.0316;0.58;0.352;66.6116;66.3836
195;66.4886;0.58;0.350;67.0686;66.8386
196;66.2443;0.59;0.341;66.8343;66.5853
197;66.115;0.57;0.351;66.685;66.466
198;66.0214;0.58;0.353;66.6014;66.3744
199;65.8655;0.57;0.344;66.4355;66.2095
200;65.9842;0.58;0.362;66.5642;66.3462
201;66.2447;0.57;0.355;66.8147;66.5997
202;66.8696;0.57;0.354;67.4396;67.2236
203;66.5084;0.56;0.347;67.0684;66.8554
204;66.7192;0.57;0.358;67.2892;67.0772
205;65.8551;0.57;0.347;66.4251;66.2021
206;66.794;0.57;0.360;67.364;67.154
207;67.2822;0.59;0.382;67.8722;67.6642
208;68.3589;0.57;0.363;68.9289;68.7219
209;70.138;0.57;0.383;70.708;70.521
210;66.1952;0.58;0.370;66.7752;66.5652
211;65.7803;0.57;0.381;66.3503;66.1613
212;65.6476;0.59;0.410;66.2376;66.0576
213;65.8715;0.59;0.379;66.4615;66.2505
214;65.7983;0.58;0.355;66.3783;66.1533
215;66.23;0.57;0.350;66.8;66.58
216;66.2506;0.56;0.367;66.8106;66.6176
217;65.9675;0.58;0.375;66.5475;66.3425
218;66.1806;0.57;0.346;66.7506;66.5266
219;66.0719;0.59;0.356;66.6619;66.4279
220;66.1047;0.59;0.357;66.6947;66.4617
221;66.0954;0.57;0.371;66.6654;66.4664
222;65.8269;0.59;0.367;66.4169;66.1939
223;66.0939;0.58;0.358;66.6739;66.4519
224;66.2948;0.59;0.359;66.8848;66.6538
225;66.1788;0.58;0.365;66.7588;66.5438
226;66.0331;0.57;0.389;66.6031;66.4221
227;65.8893;0.58;0.372;66.4693;66.2613
228;66.0387;0.58;0.360;66.6187;66.3987
229;65.6242;0.57;0.376;66.1942;66.0002
230;66.736;0.57;0.359;67.306;67.095
231;66.7319;0.59;0.397;67.3219;67.1289
232;66.9076;0.57;0.369;67.4776;67.2766
233;66.0106;0.56;0.376;66.5706;66.3866
234;66.0113;0.57;0.370;66.5813;66.3813
235;66.9421;0.58;0.372;67.5221;67.3141
236;66.0809;0.58;0.379;66.6609;66.4599
237;66.6589;0.57;0.376;67.2289;67.0349
238;66.1304;0.58;0.366;66.7104;66.4964
239;66.5533;0.58;0.391;67.1333;66.9443
240;66.0451;0.57;0.361;66.6151;66.4061
241;65.8141;0.58;0.378;66.3941;66.1921
242;65.9356;0.58;0.361;66.5156;66.2966
243;66.1248;0.58;0.345;66.7048;66.4698
244;65.9304;0.58;0.352;66.5104;66.2824
245;65.8968;0.58;0.350;66.4768;66.2468
246;68.1808;0.56;0.367;68.7408;68.5478
247;66.7969;0.56;0.363;67.3569;67.1599
248;66.1428;0.58;0.337;66.7228;66.4798
249;66.4127;0.57;0.370;66.9827;66.7827
250;66.307;0.58;0.355;66.887;66.662
251;66.3636;0.57;0.364;66.9336;66.7276
252;66.1456;0.57;0.341;66.7156;66.4866
253;66.3594;0.56;0.364;66.9194;66.7234
254;66.1815;0.58;0.344;66.7615;66.5255
255;66.6103;0.57;0.346;67.1803;66.9563
256;65.9015;0.57;0.354;66.4715;66.2555
257;65.8846;0.58;0.380;66.4646;66.2646
258;67.0317;0.58;0.373;67.6117;67.4047
259;66.6354;0.57;0.387;67.2054;67.0224
260;66.0194;0.57;0.371;66.5894;66.3904
261;66.479;0.57;0.358;67.049;66.837
262;66.0353;0.59;0.353;66.6253;66.3883
263;65.6379;0.57;0.364;66.2079;66.0019
264;66.5612;0.56;0.353;67.1212;66.9142
265;66.0785;0.58;0.362;66.6585;66.4405
266;65.8565;0.57;0.356;66.4265;66.2125
267;65.9746;0.56;0.333;66.5346;66.3076
268;65.9515;0.57;0.345;66.5215;66.2965
269;65.9864;0.60;0.357;66.5864;66.3434
270;65.8559;0.58;0.356;66.4359;66.2119
271;65.6619;0.58;0.363;66.2419;66.0249
272;65.6838;0.57;0.345;66.2538;66.0288
273;65.9925;0.58;0.347;66.5725;66.3395
274;66.285;0.56;0.350;66.845;66.635
275;66.1282;0.58;0.346;66.7082;66.4742
276;66.0882;0.57;0.374;66.6582;66.4622
277;66.1049;0.57;0.359;66.6749;66.4639
278;66.2665;0.57;0.349;66.8365;66.6155
279;66.1861;0.57;0.361;66.7561;66.5471
280;66.0427;0.58;0.368;66.6227;66.4107
281;65.7843;0.57;0.355;66.3543;66.1393
282;66.0196;0.56;0.349;66.5796;66.3686
283;66.0459;0.55;0.353;66.5959;66.3989
284;66.0966;0.58;0.350;66.6766;66.4466
285;66.1871;0.58;0.341;66.7671;66.5281
286;67.303;0.58;0.354;67.883;67.657
287;66.169;0.58;0.359;66.749;66.528
288;66.1632;0.59;0.357;66.7532;66.5202
289;66.2662;0.58;0.359;66.8462;66.6252
290;65.9964;0.59;0.361;66.5864;66.3574
291;66.0585;0.57;0.370;66.6285;66.4285
292;66.3135;0.56;0.367;66.8735;66.6805
293;66.3672;0.58;0.349;66.9472;66.7162
294;66.6234;0.60;0.369;67.2234;66.9924
295;65.6506;0.59;0.356;66.2406;66.0066
296;66.1743;0.58;0.364;66.7543;66.5383
297;67.0799;0.57;0.369;67.6499;67.4489
298;66.1316;0.56;0.384;66.6916;66.5156
299;66.1514;0.58;0.357;66.7314;66.5084
300;66.4717;0.57;0.378;67.0417;66.8497
301;66.0256;0.57;0.359;66.5956;66.3846
302;66.3952;0.57;0.357;66.9652;66.7522
303;65.8931;0.60;0.365;66.4931;66.2581
304;65.8069;0.58;0.339;66.3869;66.1459
305;66.2672;0.59;0.368;66.8572;66.6352
306;66.0939;0.59;0.357;66.6839;66.4509
307;66.5313;0.57;0.343;67.1013;66.8743
308;66.7748;0.58;0.356;67.3548;67.1308
309;66.1038;0.57;0.358;66.6738;66.4618
310;66.197;0.58;0.360;66.777;66.557
311;66.1295;0.59;0.360;66.7195;66.4895
312;66.8661;0.57;0.338;67.4361;67.2041
313;66.1395;0.57;0.351;66.7095;66.4905
314;66.0101;0.62;0.343;66.6301;66.3531
315;66.3511;0.58;0.345;66.9311;66.6961
316;66.5073;0.57;0.363;67.0773;66.8703
317;66.4535;0.56;0.353;67.0135;66.8065
318;66.2698;0.56;0.350;66.8298;66.6198
319;65.9142;0.58;0.353;66.4942;66.2672
320;66.7103;0.58;0.369;67.2903;67.0793
321;66.677;0.57;0.381;67.247;67.058
322;65.999;0.57;0.350;66.569;66.349
323;66.1649;0.57;0.354;66.7349;66.5189
324;66.2182;0.57;0.346;66.7882;66.5642
325;66.2671;0.56;0.352;66.8271;66.6191
326;66.5583;0.56;0.359;67.1183;66.9173
327;66.225;0.57;0.355;66.795;66.58
328;66.1865;0.57;0.339;66.7565;66.5255
329;66.0791;0.57;0.371;66.6491;66.4501
330;65.844;0.57;0.350;66.414;66.194
331;66.9036;0.57;0.358;67.4736;67.2616
332;66.1002;0.59;0.362;66.6902;66.4622
333;66.1743;0.58;0.350;66.7543;66.5243
334;66.2832;0.58;0.354;66.8632;66.6372
335;66.3735;0.57;0.342;66.9435;66.7155
336;66.858;0.58;0.354;67.438;67.212
337;66.1193;0.59;0.341;66.7093;66.4603
338;66.4158;0.57;0.363;66.9858;66.7788
339;66.0673;0.58;0.352;66.6473;66.4193
340;66.4021;0.57;0.352;66.9721;66.7541
341;66.3608;0.57;0.358;66.9308;66.7188
342;66.3285;0.58;0.371;66.9085;66.6995
343;65.9499;0.58;0.357;66.5299;66.3069
344;65.9076;0.56;0.356;66.4676;66.2636
345;66.193;0.57;0.353;66.763;66.546
346;68.0004;0.60;0.360;68.6004;68.3604
347;65.912;0.58;0.357;66.492;66.269
348;65.7348;0.58;0.355;66.3148;66.0898
349;66.1324;0.57;0.350;66.7024;66.4824
350;66.7697;0.58;0.352;67.3497;67.1217
351;67.2295;0.59;0.362;67.8195;67.5915
352;66.0769;0.60;0.352;66.6769;66.4289
353;66.9126;0.58;0.351;67.4926;67.2636
354;66.4948;0.58;0.376;67.0748;66.8708
355;66.0287;0.59;0.340;66.6187;66.3687
356;66.0626;0.57;0.350;66.6326;66.4126
357;66.8876;0.56;0.380;67.4476;67.2676
358;65.8614;0.57;0.347;66.4314;66.2084
359;66.1091;0.57;0.343;66.6791;66.4521
360;66.2817;0.57;0.341;66.8517;66.6227
361;66.2892;0.58;0.358;66.8692;66.6472
362;65.8793;0.58;0.352;66.4593;66.2313
363;65.9504;0.57;0.339;66.5204;66.2894
364;66.029;0.57;0.361;66.599;66.39
365;65.9861;0.58;0.348;66.5661;66.3341
366;66.242;0.59;0.358;66.832;66.6
367;66.1388;0.57;0.362;66.7088;66.5008
368;66.6439;0.60;0.363;67.2439;67.0069
369;66.1385;0.57;0.343;66.7085;66.4815
370;66.4131;0.58;0.358;66.9931;66.7711
371;66.23;0.57;0.359;66.8;66.589
372;66.1165;0.58;0.352;66.6965;66.4685
373;66.2576;0.58;0.361;66.8376;66.6186
374;67.0026;0.58;0.346;67.5826;67.3486
375;66.1276;0.57;0.361;66.6976;66.4886
376;66.1299;0.56;0.351;66.6899;66.4809
377;66.5036;0.58;0.368;67.0836;66.8716
378;66.4881;0.59;0.351;67.0781;66.8391
379;66.2328;0.58;0.366;66.8128;66.5988
380;66.8135;0.59;0.346;67.4035;67.1595
381;66.5124;0.57;0.350;67.0824;66.8624
382;66.0522;0.57;0.365;66.6222;66.4172
383;66.4469;0.60;0.362;67.0469;66.8089
384;66.9093;0.58;0.344;67.4893;67.2533
385;66.1421;0.59;0.365;66.7321;66.5071
386;67.9947;0.57;0.346;68.5647;68.3407
387;66.6358;0.58;0.349;67.2158;66.9848
388;66.379;0.57;0.357;66.949;66.736
389;66.1813;0.56;0.362;66.7413;66.5433
390;67.1798;0.57;0.345;67.7498;67.5248
391;65.9633;0.59;0.358;66.5533;66.3213
392;65.9119;0.58;0.366;66.4919;66.2779
393;66.3299;0.58;0.366;66.9099;66.6959
394;65.9493;0.57;0.353;66.5193;66.3023
395;66.3162;0.57;0.371;66.8862;66.6872
396;66.2222;0.58;0.370;66.8022;66.5922
397;67.0902;0.58;0.362;67.6702;67.4522
398;66.3974;0.58;0.368;66.9774;66.7654
399;66.2255;0.59;0.366;66.8155;66.5915
400;65.9482;0.58;0.355;66.5282;66.3032
401;66.5437;0.59;0.373;67.1337;66.9167
402;66.5204;0.56;0.365;67.0804;66.8854
403;66.0292;0.58;0.372;66.6092;66.4012
404;65.4727;0.58;0.353;66.0527;65.8257
405;65.8402;0.57;0.352;66.4102;66.1922
406;66.4125;0.56;0.370;66.9725;66.7825
407;66.0699;0.58;0.342;66.6499;66.4119
408;66.5264;0.59;0.365;67.1164;66.8914
409;66.3652;0.57;0.362;66.9352;66.7272
410;65.9593;0.58;0.353;66.5393;66.3123
411;66.9625;0.58;0.355;67.5425;67.3175
412;66.1762;0.57;0.359;66.7462;66.5352
413;66.1124;0.59;0.367;66.7024;66.4794
414;66.8331;0.59;0.352;67.4231;67.1851
415;65.9238;0.58;0.345;66.5038;66.2688
416;65.9143;0.57;0.361;66.4843;66.2753
417;66.066;0.60;0.379;66.666;66.445
418;65.7297;0.57;0.372;66.2997;66.1017
419;65.7096;0.58;0.370;66.2896;66.0796
420;66.2132;0.58;0.346;66.7932;66.5592
421;67.2231;0.56;0.367;67.7831;67.5901
422;66.0641;0.58;0.347;66.6441;66.4111
423;66.4574;0.58;0.357;67.0374;66.8144
424;65.8841;0.56;0.349;66.4441;66.2331
425;66.1554;0.59;0.349;66.7454;66.5044
426;66.1506;0.58;0.339;66.7306;66.4896
427;66.0961;0.58;0.358;66.6761;66.4541
428;66.0521;0.57;0.366;66.6221;66.4181
429;66.1567;0.58;0.367;66.7367;66.5237
430;66.1952;0.57;0.370;66.7652;66.5652
431;65.786;0.57;0.347;66.356;66.133
432;65.5337;0.59;0.355;66.1237;65.8887
433;65.7856;0.56;0.357;66.3456;66.1426
434;65.8675;0.58;0.361;66.4475;66.2285
435;66.2065;0.57;0.349;66.7765;66.5555
436;65.9205;0.58;0.342;66.5005;66.2625
437;66.1489;0.55;0.346;66.6989;66.4949
438;66.3345;0.57;0.362;66.9045;66.6965
439;65.9816;0.60;0.355;66.5816;66.3366
440;66.1186;0.57;0.360;66.6886;66.4786
441;65.925;0.57;0.345;66.495;66.27
442;66.4277;0.58;0.351;67.0077;66.7787
443;66.3535;0.58;0.365;66.9335;66.7185
444;66.2289;0.58;0.353;66.8089;66.5819
445;66.4483;0.59;0.350;67.0383;66.7983
446;65.6194;0.58;0.347;66.1994;65.9664
447;65.8057;0.59;0.378;66.3957;66.1837
448;65.6682;0.58;0.359;66.2482;66.0272
449;66.0741;0.59;0.361;66.6641;66.4351
450;65.7673;0.57;0.366;66.3373;66.1333
451;66.3708;0.59;0.348;66.9608;66.7188
452;66.2528;0.57;0.370;66.8228;66.6228
453;66.0334;0.59;0.371;66.6234;66.4044
454;66.1612;0.59;0.359;66.7512;66.5202
455;66.2585;0.58;0.348;66.8385;66.6065
456;66.1938;0.57;0.355;66.7638;66.5488
457;66.1704;0.57;0.346;66.7404;66.5164
458;66.1467;0.59;0.371;66.7367;66.5177


==> benchmark/incremental/ground/memory_incremental.csv <==
size;run_1;run_2;run_3;run_4;run_5;avg
output_10;32352;32396;32516;32548;32408;
output_20;132356;132424;132508;132340;132472;
output_30;327028;327244;327172;327124;327140;

==> benchmark/incremental/ground/output_10.csv <==
Iteration;NumberoOfRules;Run_1;Run_2;Run_3;Run_4;Run_5;avg_time
0;84121;1,75596;1,71534;1,71799;1,69919;1,72276;
1;84128;0,812257;0,818747;0,817423;0,840411;0,831442;
2;84129;0,81355;0,829893;0,826791;0,831209;0,827949;
3;84130;0,815941;0,822855;0,837762;0,815154;0,848437;
4;84138;0,832384;0,846341;0,826913;0,833709;0,844612;
5;84143;0,851159;0,823031;0,843184;0,837616;0,842045;
6;84144;0,835985;0,854852;0,833483;0,837243;0,823468;
7;84148;0,820427;0,828969;0,832759;0,820194;0,823864;
8;84149;0,817786;0,843924;0,833148;0,817918;0,846222;
9;84150;0,816997;0,838777;0,83766;0,831166;0,829179;
10;84153;0,859218;0,897488;0,859222;0,85643;0,880239;
11;84154;0,86213;0,859981;0,863951;0,85527;0,843735;
12;84156;0,829937;0,843675;0,841076;0,830043;0,840283;
13;84161;0,833178;0,862382;0,846603;0,850443;0,834395;
14;84163;0,857179;0,877669;0,847363;0,86072;0,866989;
15;84165;0,881341;0,872695;0,848433;0,872307;0,879651;
16;84170;0,883418;0,854976;0,846343;0,870018;0,872284;
17;84173;0,885629;0,893515;0,878558;0,875547;0,891554;
18;84176;0,885916;0,883985;0,877104;0,883405;0,86601;
19;84179;0,867759;0,883335;0,87725;0,865323;0,864009;
20;84182;0,871812;0,882818;0,863461;0,874232;0,873855;
21;84184;0,885602;0,904734;0,900745;0,875855;0,877282;
22;84186;0,900715;0,877023;0,891455;0,897844;0,885509;
23;84189;0,852209;0,874049;0,861872;0,888939;0,858505;
24;84193;0,887171;0,896092;0,876633;0,885069;0,866982;
25;84196;0,857044;0,86941;0,858075;0,860238;0,848559;
26;84200;0,902123;0,886821;0,890707;0,888737;0,879541;
27;84200;0,865022;0,860187;0,861059;0,868901;0,860295;
28;84205;0,888137;0,865552;0,86657;0,905317;0,894119;
29;84209;0,883217;0,904392;0,8708;0,883668;0,891084;
30;84211;0,988103;0,983686;0,968298;0,974431;0,959181;
31;84217;0,863178;0,872065;0,856447;0,879733;0,863744;
32;84223;0,851135;0,878468;0,87929;0,886761;0,867578;
33;84229;0,91363;0,909787;0,878571;0,897247;0,899218;
34;84231;0,890438;0,888557;0,877876;0,86322;0,86766;
35;84245;0,894158;0,907112;0,862041;0,89116;0,891148;
36;84250;0,931146;0,932403;0,928501;0,904332;0,925;
37;84251;0,914248;0,893477;0,892533;0,904081;0,906418;
38;84254;0,852169;0,888003;0,884674;0,895291;0,881428;
39;84255;0,959819;0,962511;0,952133;0,947075;0,937836;
40;84255;1,01994;1,03919;1,02673;1,02741;1,02923;
41;84257;0,889254;0,897137;0,895608;0,881823;0,894305;
42;84258;0,934311;0,922603;0,935251;0,932703;0,938194;
43;84261;0,887876;0,872404;0,873557;0,885813;0,860008;
44;84262;0,952659;0,941137;0,94583;0,929766;0,955189;
45;84264;0,889657;0,91963;0,888907;0,887281;0,906301;
46;84267;0,909794;0,867513;0,863664;0,860739;0,903417;
47;84270;0,913896;0,885635;0,915201;0,905418;0,894417;
48;84272;0,970488;0,938766;0,953009;0,944752;0,969694;
49;84275;0,875794;0,874979;0,890729;0,88078;0,890087;
50;84276;0,921801;0,917547;0,922476;0,933611;0,955831;
51;84277;0,900024;0,886073;0,880524;0,882634;0,918089;
52;84279;0,871614;0,873706;0,862382;0,869094;0,863748;
53;84281;0,947471;0,938285;0,928687;0,940479;0,929371;
54;84283;0,996882;1,01212;1,01918;1,02528;1,01944;
55;84285;0,929343;0,907186;0,927731;0,918511;0,941874;
56;84289;0,940739;0,94795;0,957103;0,978666;0,963652;
57;84290;0,885597;0,882684;0,908952;0,897541;0,898983;
58;84290;0,864582;0,887195;0,895279;0,873037;0,878783;
59;84290;0,902921;0,88788;0,882143;0,884467;0,895095;
60;84290;0,873494;0,881337;0,88831;0,875121;0,907963;
61;84290;0,950563;0,945184;0,912666;0,921787;0,937834;
62;84291;0,926555;0,934105;0,922982;0,924365;0,925826;
63;84292;0,955918;0,992189;0,971478;1,01271;0,975622;
64;84292;0,889433;0,898807;0,886206;0,875269;0,8791;
65;84295;0,932013;0,935076;0,941126;0,942592;0,926006;
66;84305;0,886501;0,872223;0,892569;0,871519;0,898344;
67;84307;0,960131;0,946982;0,950071;0,933205;0,941864;
68;84308;0,959569;0,946711;0,961981;0,952359;0,977455;
69;84310;0,891019;0,899685;0,902163;0,902886;0,877238;
70;84312;0,912756;0,896101;0,90605;0,889129;0,897297;
71;84315;0,928237;0,962842;0,939377;0,934915;0,926851;
72;84318;0,945196;0,961676;0,934874;0,969407;0,942046;
73;84320;0,901426;0,882728;0,898975;0,882513;0,901026;
74;84323;0,918805;0,938293;0,933482;0,94236;0,91589;
75;84324;0,966675;0,923099;0,916939;0,933638;0,935376;
76;84326;0,954071;0,931769;0,966658;0,955091;0,936028;
77;84327;0,938596;0,91707;0,933942;0,921871;0,968099;
78;84328;1,00531;0,925072;0,916559;0,90812;0,93089;
79;84330;0,965108;0,92998;0,922243;0,929695;0,935277;
80;84332;0,999357;0,9868;0,984072;0,987577;0,977354;
81;84333;0,97932;0,976992;0,950708;0,975011;0,973023;
82;84335;0,951871;0,948011;0,951;0,956812;0,936152;
83;84336;0,891915;0,913709;0,903307;0,907508;0,887644;
84;84337;0,879455;0,862849;0,879613;0,859936;0,895749;
85;84338;0,875373;0,879662;0,892194;0,892655;0,894156;
86;84339;0,941861;0,928284;0,904753;0,945201;0,945329;
87;84340;0,887377;0,898322;0,905952;0,908052;0,879588;
88;84342;0,895412;0,919791;0,871911;0,88478;0,889416;
89;84344;0,871279;0,894044;0,881701;0,879501;0,864625;
90;84346;0,880687;0,904916;0,894074;0,898174;0,88288;
91;84349;0,887436;0,928195;0,906531;0,896416;0,927637;
92;84350;0,891411;0,86766;0,858196;0,873574;0,861887;
93;84352;0,874251;0,870208;0,883536;0,871233;0,881592;
94;84352;0,92191;0,880034;0,918083;0,897869;0,891835;
95;84352;0,963939;0,91155;0,937707;0,91973;0,927796;
96;84354;0,968285;0,952737;0,961637;0,960658;0,958232;
97;84356;0,947429;0,949749;0,931612;0,923069;0,934543;
98;84358;0,96476;1,00489;0,982835;0,971703;0,960032;
99;84359;0,948488;0,938785;0,941777;0,944939;0,944865;
100;84361;0,955053;0,941949;0,969845;0,943998;0,974026;
101;84362;0,939926;0,920639;0,928581;0,946582;0,927855;
102;84364;0,941184;0,949597;0,938135;0,92784;0,937015;
103;84365;0,857694;0,853824;0,882516;0,868301;0,892258;
104;84366;0,871888;0,865014;0,877501;0,86637;0,873148;
105;84367;0,895344;0,877517;0,90187;0,890197;0,87745;
106;84367;0,888251;0,91251;0,883455;0,8863;0,915388;
107;84367;0,898768;0,905653;0,885139;0,908433;0,902041;
108;84369;0,854687;0,885571;0,860464;0,877067;0,875441;
109;84371;0,866484;0,899762;0,860759;0,88683;0,889166;
110;84375;0,937169;0,926147;0,92201;0,912082;0,934765;
111;84376;0,885115;0,89703;0,874223;0,898065;0,885308;
112;84376;0,887669;0,860247;0,870324;0,878374;0,893778;
113;84376;0,920331;0,943122;0,934091;0,923143;0,908785;
114;84376;0,989973;0,986311;0,994958;0,994736;0,98949;
115;84376;0,989649;0,966682;0,949847;0,969615;0,96213;
116;84377;0,952749;0,957583;0,977718;0,989267;0,934545;
117;84377;1,03879;1,01157;1,00449;1,02028;1,01698;
118;84377;0,900583;0,912661;0,952935;0,917728;0,927675;
119;84377;0,926888;0,929964;0,925748;0,933499;0,938685;
120;84377;0,928948;0,943929;0,941305;0,938198;0,918294;
121;84377;1,0718;0,967854;0,96854;0,996159;0,986891;
122;84377;0,931836;0,952038;0,938056;0,923877;0,948476;
123;84377;0,923746;0,932511;0,932906;0,928254;0,941764;
124;84377;0,940798;0,98292;0,933233;0,938393;0,971879;
125;84377;0,976276;0,972804;1,00102;0,979374;0,962991;
126;84378;0,870406;0,899675;0,866441;0,883483;0,870402;
127;84378;0,926567;0,954289;0,929884;0,941639;0,921594;
128;84378;0,904999;0,886915;0,894041;0,887286;0,889605;
129;84378;0,862657;0,859923;0,864861;0,876047;0,859887;
130;84378;0,889684;0,874354;0,879967;0,931744;0,9052;
131;84378;0,894227;0,908194;0,881572;0,89794;0,878354;
132;84378;0,897785;0,89739;0,887362;0,896622;0,891835;
133;84378;0,890173;0,891336;0,882231;0,877534;0,88174;
134;84378;0,885335;0,890221;0,883524;0,875889;0,885826;
135;84380;0,894331;0,881829;0,871233;0,855764;0,876033;
136;84381;0,872197;0,88736;0,871665;0,885965;0,871738;
137;84381;0,907441;0,894905;0,890627;0,886636;0,899186;
138;84381;0,868276;0,888454;0,872187;0,887442;0,891038;
139;84381;0,912236;0,917571;0,884196;0,875091;0,894337;
140;84381;0,853779;0,876994;0,867221;0,863903;0,881428;
141;84381;0,933534;0,926038;0,936509;0,935094;0,926611;
142;84381;0,885315;0,876579;0,888923;0,878299;0,878738;
143;84381;0,955402;0,928909;0,943968;0,935499;0,955507;
144;84381;1,01753;1,02378;1,01038;1,01171;0,994645;
145;84381;0,970691;0,982362;0,985863;1,02423;0,968258;
146;84381;0,949692;0,931698;0,9473;0,905207;0,930549;
147;84381;0,858997;0,881009;0,887292;0,885028;0,86705;
148;84381;0,962123;0,929718;0,926629;0,915105;0,919116;
149;84382;0,933264;0,929098;0,951628;0,940453;0,929764;
150;84383;0,8888;0,898918;0,884183;0,882528;0,911279;
151;84384;0,875027;0,882315;0,876254;0,859126;0,866867;
152;84384;0,975221;0,936589;0,928795;0,923564;0,926955;
153;84384;0,979986;0,946299;0,971154;0,941787;0,972764;
154;84384;0,895728;0,88796;0,877586;0,885307;0,880014;
155;84384;0,85485;0,885703;0,88106;0,868369;0,874778;
156;84384;0,955786;0,950174;0,929268;0,935199;0,947573;
157;84384;0,956016;0,939303;0,947125;0,925191;0,926576;
158;84384;0,895941;0,88183;0,887786;0,910165;0,899005;
159;84384;0,879274;0,896039;0,883084;0,869038;0,877016;
160;84384;0,907006;0,862951;0,881644;0,89471;0,868941;
161;84385;0,871491;0,87598;0,853362;0,873216;0,868552;
162;84385;0,88112;0,874305;0,866857;0,880634;0,866792;
163;84385;0,859476;0,915621;0,873266;0,875625;0,861068;
164;84385;0,850482;0,878314;0,862589;0,860577;0,871188;
165;84385;0,939768;0,925206;0,915249;0,922773;0,928859;
166;84385;0,937835;0,95755;0,942133;0,943845;0,911468;
167;84385;0,950505;0,943074;0,934656;0,928734;0,940711;
168;84385;0,95018;0,934736;0,938338;0,916808;0,916839;
169;84385;0,940236;0,934915;0,92413;0,95538;0,956738;
170;84385;1,03944;1,01558;0,997547;0,996759;1,02352;
171;84385;0,907275;0,940428;0,910388;0,910325;0,918286;
172;84385;0,99531;1,01404;0,994292;0,980536;0,988513;
173;84387;0,900187;0,917876;0,915899;0,927199;0,91462;
174;84389;0,977741;0,965571;0,972651;0,95811;0,965344;
175;84389;0,903865;0,911405;0,89014;0,910706;0,892623;
176;84389;0,956756;0,921806;0,958384;0,945179;0,936022;
177;84389;0,892175;0,887132;0,8834;0,865888;0,872447;
178;84389;0,900799;0,887178;0,8737;0,863886;0,884672;
179;84389;0,915958;0,91648;0,883964;0,892788;0,891469;
180;84389;0,89248;0,909592;0,91877;0,899416;0,899771;
181;84389;0,90295;0,913727;0,912077;0,916725;0,885217;
182;84389;0,892728;0,934722;0,866424;0,904725;0,878839;
183;84389;0,866854;0,879911;0,866192;0,861466;0,861167;
184;84389;0,851521;0,876382;0,868792;0,877431;0,852159;
185;84389;0,896314;0,873159;0,885254;0,862294;0,894956;
186;84389;0,87481;0,896226;0,896178;0,883539;0,876519;
187;84389;0,873864;0,869013;0,860858;0,850041;0,874155;
188;84389;0,865931;0,877074;0,867353;0,86654;0,884432;
189;84389;0,868649;0,890457;0,863036;0,875606;0,873033;
190;84389;0,871659;0,893063;0,887971;0,875585;0,958134;
191;84389;0,94533;0,937785;0,923386;0,925008;0,943936;
192;84389;0,935303;0,929262;0,951631;0,915824;0,92321;
193;84389;0,957343;0,927326;0,921508;0,936737;0,920811;
194;84389;0,929649;0,953121;0,947572;0,914854;0,940546;
195;84389;0,906824;0,928438;0,935181;0,94694;0,938613;
196;84389;0,958342;0,947512;0,937454;0,945727;0,93312;
197;84389;0,906749;0,889537;0,910798;0,892739;0,906341;
198;84389;0,977952;0,898082;0,868394;0,878254;0,892136;
199;84389;0,878387;0,88448;0,883747;0,870549;0,866594;
200;84389;0,989052;0,975121;0,961172;0,98969;0,962689;
201;84389;0,917922;0,918793;0,904878;0,915456;0,899525;
202;84389;0,984959;0,997817;0,987976;0,987578;0,991364;
203;84389;0,95109;0,92396;0,931665;0,92091;0,922595;
204;84389;0,874367;0,880078;0,866115;0,901595;0,870821;
205;84389;0,892612;0,886863;0,899566;0,877266;0,878174;
206;84389;0,874923;0,905899;0,894795;0,889766;0,881369;
207;84390;0,883214;0,874531;0,858442;0,892279;0,863623;
208;84392;0,901796;0,899393;0,889586;0,892052;0,892543;
209;84394;0,904226;0,890967;0,891882;0,898738;0,889219;
210;84395;0,862029;0,912785;0,888823;0,886952;0,87466;
211;84397;0,890928;0,915811;0,902162;0,88077;0,895387;
212;84399;0,85483;0,880645;0,87596;0,85123;0,855725;
213;84401;0,892521;0,901234;0,906;0,872384;0,888842;
214;84404;0,884894;0,913823;0,912894;0,898394;0,895179;
215;84405;0,936613;0,930601;0,929796;0,928905;0,931946;
216;84407;0,944381;0,93964;0,937118;0,935703;0,920703;
217;84407;0,941243;0,940693;0,923703;0,929609;0,945055;
218;84407;0,954934;0,942748;0,918634;0,949989;0,947518;
219;84407;0,924646;0,926922;0,91674;0,922608;0,921616;
220;84407;0,975108;0,957751;0,966395;0,943337;0,954282;
221;84409;0,939142;0,940928;0,965658;0,955429;0,932165;
222;84411;0,949496;0,966529;0,96764;0,94547;0,947105;
223;84413;0,926154;0,92559;0,957675;0,910583;0,897406;
224;84414;0,94239;0,919436;0,927213;0,914994;0,949162;
225;84415;0,960986;0,946684;0,961436;0,957137;1,2333;
226;84415;0,98993;0,994753;0,996203;0,973046;1,07906;
227;84415;0,870882;0,867729;0,884352;0,858295;0,867176;
228;84415;0,949205;0,960557;0,938233;0,943222;0,947553;
229;84415;0,986752;0,984694;0,951979;0,954385;0,975211;
230;84415;0,947158;0,924117;0,924875;0,939955;0,906957;
231;84415;0,874757;0,878053;0,868469;0,863787;0,855556;
232;84415;0,867339;0,87232;0,861239;0,856768;0,848904;
233;84415;0,881479;0,898801;0,88766;0,882763;0,881441;
234;84415;0,879385;0,862277;0,885881;0,87744;0,870956;
235;84415;1,02156;1,01204;1,01631;1,04144;1,00463;
236;84415;0,99215;0,970564;0,982462;1,00645;0,963645;
237;84415;0,92924;0,936868;0,932539;0,926812;0,90444;
238;84415;0,935389;0,935727;0,929934;0,909124;0,923239;
239;84415;0,927879;0,951839;0,947017;0,956589;0,916399;
240;84415;0,898114;0,902965;0,893334;0,885712;0,87836;
241;84415;0,888169;0,879356;0,868875;0,876978;0,857917;
242;84415;0,880963;0,867311;0,851874;0,863272;0,871353;
243;84417;0,857905;0,854107;0,875323;0,865215;0,854035;
244;84419;0,930133;0,974826;0,929042;0,955855;0,932375;
245;84421;0,968146;0,971553;0,97238;0,997721;0,939906;
246;84423;0,900274;0,890402;0,886292;0,87434;0,882909;
247;84423;0,899636;0,899721;0,89233;0,918832;0,872799;
248;84423;0,873705;0,929436;0,890977;0,911249;0,873233;
249;84423;0,892283;0,89119;0,913089;0,891687;0,874719;
250;84423;0,892354;0,900364;0,870993;0,879145;0,861379;
251;84425;0,929001;0,887577;0,87786;0,911887;0,887688;
252;84428;0,89271;0,879839;0,895186;0,874459;0,872297;
253;84430;0,911525;0,897958;0,895254;0,889156;0,875216;
254;84432;0,879153;0,883487;0,87045;0,862793;0,861376;
255;84435;0,891926;0,875192;0,86737;0,891137;0,880201;
256;84436;0,865481;0,866328;0,881792;0,881247;0,851237;
257;84437;0,872828;0,877564;0,883183;0,86423;0,871693;
258;84440;0,88655;0,883956;0,882451;0,874936;0,8666;
259;84441;0,87516;0,891804;0,870154;0,884391;0,864567;
260;84442;1,01664;0,996069;1,01565;0,994282;0,984;
261;84444;0,880287;0,902297;0,913248;0,885445;0,888878;
262;84446;0,896326;0,90269;0,893142;0,904913;0,866156;
263;84447;0,86268;0,880842;0,908165;0,87161;0,882993;
264;84450;0,87426;0,878677;0,867595;0,872129;0,857696;
265;84452;0,932352;0,982698;0,912225;0,944293;0,912388;
266;84453;0,951112;0,912886;0,919837;0,929486;0,913517;
267;84455;0,930988;0,911928;0,93503;0,953387;0,930262;
268;84456;0,974525;0,980979;0,977808;0,958876;0,943503;
269;84458;0,8708;0,883407;0,89844;0,868326;0,859637;
270;84461;0,879286;0,882765;0,895983;0,878181;0,873138;
271;84462;0,938973;0,923918;0,920602;0,925279;0,950581;
272;84463;1,03313;1,01202;1,0428;1,00907;1,02138;
273;84467;1,01798;1,0105;1,01407;1,01121;0,978902;
274;84468;0,940391;0,943461;0,961029;0,955706;0,95653;
275;84469;0,939188;0,92794;0,911665;0,919317;0,925562;
276;84471;0,896668;0,902147;0,88587;0,905202;0,880591;
277;84474;0,876357;0,850963;0,878573;0,872407;0,862382;
278;84476;0,890068;0,876747;0,883729;0,883082;0,868301;
279;84478;0,909627;0,927838;0,931982;0,915611;0,925529;
280;84480;0,913352;0,910331;0,924156;0,924114;0,930653;
281;84481;0,909092;0,923252;0,897993;0,915726;0,910068;
282;84482;1,00304;0,984812;0,995996;1,00394;0,978922;
283;84484;0,863056;0,869142;0,881033;0,87012;0,87093;
284;84486;0,909374;0,877706;0,893993;0,883896;0,895675;
285;84488;0,994329;1,01082;0,973967;1,00971;0,999297;
286;84491;0,911012;0,877894;0,868726;0,871984;0,884018;
287;84493;0,985949;0,96193;0,953876;0,971567;0,940207;
288;84495;0,905719;0,895217;0,895695;0,879923;0,902505;
289;84497;0,975586;0,973235;0,971189;0,957572;0,969821;
290;84498;0,976928;0,930694;0,930179;0,93064;0,936166;
291;84498;0,964632;0,956836;0,938681;0,931005;0,935751;
292;84499;0,863844;0,887463;0,867405;0,877685;0,883583;
293;84499;0,964965;0,968426;0,977606;0,93874;0,973974;
294;84499;0,935237;0,950152;0,949176;0,94738;0,960108;
295;84501;0,939723;0,950643;0,946494;0,933235;0,922376;
296;84501;0,990917;0,966412;0,972602;0,974937;0,972112;
297;84501;0,937687;0,949828;0,932421;0,924297;0,927902;
298;84503;0,937394;0,949213;0,9294;0,958812;0,961819;
299;84503;0,950082;0,940819;0,937443;0,967794;0,941036;
300;84503;0,903176;0,881114;0,900629;0,882732;0,910847;
301;84503;0,86098;0,875456;0,860114;0,866979;0,867547;
302;84503;0,900641;0,893867;0,907672;0,900298;0,883761;
303;84503;0,962428;0,943367;0,966469;0,973341;0,963528;
304;84503;0,962358;0,952001;0,954591;0,955042;0,950716;
305;84503;0,888826;0,910721;0,896858;0,8793;0,893549;
306;84503;0,898921;0,900896;0,878141;0,872222;0,919628;
307;84503;0,942303;0,935115;0,937749;0,941357;0,93223;
308;84503;0,943442;0,949018;0,928132;0,931448;0,952141;
309;84503;0,999442;0,973906;0,989759;0,960732;0,973191;
310;84503;0,927982;0,949721;0,924985;0,956445;0,937926;
311;84503;0,963922;0,955592;0,959441;0,950164;0,972909;
312;84503;0,944766;0,948071;0,92748;0,932704;0,941658;
313;84503;0,92613;0,933099;0,932359;0,925823;0,908982;
314;84503;0,87201;0,864554;0,852573;0,867704;0,860543;
315;84503;0,883449;0,858265;0,881733;0,854514;0,873513;
316;84503;0,94109;0,906848;0,911065;0,919905;0,931395;
317;84503;0,88669;0,900274;0,878773;0,887395;0,881342;
318;84503;0,899893;0,897437;0,896021;0,903109;0,89322;
319;84503;0,879824;0,862421;0,864649;0,876012;0,890706;
320;84503;0,887137;0,900984;0,886552;0,886868;0,886452;
321;84503;0,931853;0,931047;0,912871;0,930076;0,960544;
322;84503;1,00175;0,971952;0,970347;0,962714;0,978076;
323;84503;0,994815;0,974498;0,986591;0,995163;0,984662;
324;84503;0,881442;0,873516;0,882045;0,88031;0,877363;
325;84503;0,962209;0,975162;0,98085;0,975956;0,976894;
326;84503;0,883339;0,895084;0,876354;0,877874;0,875148;
327;84503;0,890376;0,877762;0,878662;0,852942;0,859946;
328;84503;0,875859;0,854093;0,86672;0,871355;0,858402;
329;84503;0,880266;0,864633;0,88824;0,877261;0,888368;
330;84505;0,865361;0,884267;0,864823;0,870906;0,876471;
331;84507;0,890914;0,890273;0,889722;0,890102;0,88318;
332;84510;0,861386;0,880186;0,865009;0,870983;0,901463;
333;84511;0,939152;0,915549;0,922659;0,914467;0,927866;
334;84513;0,926225;0,932453;0,932809;0,908133;0,926511;
335;84515;0,873544;0,895303;0,885121;0,897131;0,874758;
336;84516;0,961147;0,93358;0,919301;0,946435;0,950689;
337;84518;0,919717;0,917922;0,926096;0,909074;0,953496;
338;84519;0,886027;0,884771;0,908034;0,884946;0,891665;
339;84520;0,921358;0,93793;0,940429;0,943757;0,918065;
340;84522;0,890289;0,868994;0,871255;0,888654;0,868565;
341;84524;0,870252;0,859649;0,900637;0,879662;0,891922;
342;84526;0,886589;0,902523;0,914517;0,882887;0,879987;
343;84528;0,934104;0,943988;0,949515;0,926033;0,937293;
344;84528;0,876316;0,883749;0,885014;0,867195;0,867803;
345;84528;0,877204;0,893945;0,885095;0,88957;0,896401;
346;84528;0,885842;0,871362;0,873442;0,871399;0,864644;
347;84528;0,955082;0,927194;0,919151;0,935032;0,947989;
348;84528;0,945152;0,936233;0,944885;0,937726;0,930439;
349;84528;1,0073;0,975458;0,953656;0,97679;1,00626;
350;84528;0,982102;0,979799;0,960274;1,00328;0,978428;
351;84528;0,952553;0,963079;0,980544;0,947686;0,950863;
352;84528;0,971656;0,967212;0,96245;0,978003;0,976966;
353;84528;0,887135;0,903279;0,872277;0,887172;0,89788;
354;84528;0,960142;0,939443;0,937827;0,925995;0,935974;
355;84528;0,941256;0,918227;0,954697;0,950343;0,902696;
356;84530;0,92492;0,949653;0,953183;0,964164;0,929175;
357;84532;0,940103;0,936167;0,905741;0,934346;0,904559;
358;84534;0,971039;0,964155;0,96825;0,999931;0,959328;
359;84535;0,909502;0,928691;0,932296;0,917695;0,917004;
360;84535;0,946715;0,944956;0,943143;0,970634;0,946662;
361;84535;0,940463;0,939422;0,93396;0,922567;0,929846;
362;84535;1,01897;1,00753;0,995152;1,00348;1,01631;
363;84536;0,956689;0,948253;0,948868;0,937389;0,947795;
364;84536;0,975256;0,991558;0,972116;0,963178;0,964012;
365;84536;0,956711;0,976198;0,963587;0,958581;0,958206;
366;84536;0,919001;0,940115;0,930317;0,943341;0,93078;
367;84536;0,992631;0,981362;0,958055;0,978622;0,97443;
368;84536;0,943213;0,960296;0,947407;0,971389;0,97182;
369;84536;0,912313;0,893747;0,930751;0,911846;0,910837;
370;84536;0,94853;0,941606;0,931974;0,941656;0,929124;
371;84536;0,932239;0,945595;0,946703;0,934662;0,943226;
372;84536;0,966724;0,961415;0,953484;0,960383;0,965615;
373;84536;0,902441;0,880481;0,90476;0,886211;0,89833;
374;84536;0,880837;0,900854;0,89652;0,901441;0,880695;
375;84536;0,931677;0,942152;0,935722;0,919295;0,930603;
376;84536;0,88709;0,876645;0,886653;0,872801;0,877621;
377;84536;0,869425;0,856668;0,884934;0,87023;0,875009;
378;84536;0,877595;0,881977;0,889615;0,897191;0,885416;
379;84536;0,904309;0,897294;0,896388;0,872722;0,917288;
380;84536;0,898631;0,888338;0,916042;0,904399;0,88567;
381;84536;0,900655;0,87187;0,871602;0,881512;0,888454;
382;84538;0,865109;0,872383;0,880849;0,876264;0,870878;
383;84540;0,862311;0,871997;0,846338;0,862962;0,891347;
384;84542;0,948335;0,952985;0,937884;0,943977;0,93302;
385;84544;0,931313;0,947116;0,93304;0,948799;0,953399;
386;84546;0,894651;0,89862;0,881583;0,899488;0,89075;
387;84549;0,902343;0,887619;0,871672;0,89703;0,879113;
388;84549;0,879662;0,888016;0,871146;0,868526;0,892676;
389;84549;0,890026;0,871275;0,868119;0,859722;0,863818;
390;84549;0,900807;0,902434;0,881057;0,880009;0,904793;
391;84549;0,874467;0,886525;0,854729;0,896054;0,87946;
392;84549;0,912263;0,932387;0,903013;0,927792;0,929872;
393;84549;0,946592;0,934988;0,9507;0,949162;1,27414;
394;84549;0,952553;0,968553;0,970895;0,965182;1,01455;
395;84549;0,936182;0,956816;0,949886;0,952069;0,973188;
396;84549;0,891529;0,90662;0,896854;0,903868;0,886095;
397;84549;0,935286;0,911487;0,897909;0,897601;0,923206;
398;84549;0,893786;1,05963;0,895488;0,89324;0,86528;
399;84549;0,965899;0,957591;0,951928;0,961514;0,954119;
400;84549;0,998164;1,02011;0,995483;0,974982;0,988222;
401;84549;0,888513;0,916877;0,937233;0,925648;0,916988;
402;84549;0,932204;0,941954;0,934333;0,923669;0,934993;
403;84549;0,906146;1,11933;0,869698;0,868145;0,882848;
404;84549;0,890588;0,881007;0,872305;0,862603;0,870157;
405;84549;0,892684;0,86102;0,875357;0,882255;0,854855;
406;84549;0,918037;0,914477;0,881289;0,895033;0,900656;
407;84549;0,950037;0,9769;0,990395;0,975731;0,966141;
408;84551;0,934111;0,940879;0,923408;0,946443;0,954662;
409;84553;1,02827;0,987162;1,00388;0,972256;0,99009;
410;84556;0,933418;0,945479;0,915073;0,916965;0,934966;
411;84558;0,941623;0,959568;0,945699;0,955405;1,16488;
412;84560;0,927627;0,945817;0,925465;0,954279;0,960314;
413;84562;0,964021;0,915926;0,945379;0,9361;0,960985;
414;84564;0,921225;0,903277;0,882878;0,907911;0,93768;
415;84566;0,942211;0,939258;0,934615;0,924387;0,914457;
416;84569;0,923791;0,943034;0,944408;0,931422;0,910661;
417;84571;1,00095;0,987535;1,00701;0,998311;1,01494;
418;84573;0,929243;0,922095;0,949224;0,909779;0,920109;
419;84576;0,902459;0,923596;0,909577;0,923511;0,914457;
420;84577;0,987052;0,923979;0,954827;0,936965;0,932373;
421;84578;0,928169;0,937756;0,922377;0,929205;0,970144;
422;84580;0,954957;0,926387;0,927683;0,94054;0,945939;
423;84582;0,938564;0,947092;0,930481;0,943292;0,920357;
424;84584;0,965032;0,915457;0,92279;0,909557;0,921565;
425;84586;0,98459;0,968053;0,953105;0,952715;0,944701;
426;84588;0,865178;0,883199;0,872999;0,865871;0,883039;
427;84590;0,96583;0,936558;0,938558;0,937467;0,93899;
428;84593;0,915826;0,936343;0,933816;0,922249;0,921278;
429;84594;0,949985;0,929442;0,998155;0,932049;0,921704;
430;84595;0,881461;0,871174;0,854217;0,885555;0,865331;
431;84597;0,949819;0,93303;0,915475;0,907341;0,912642;
432;84597;0,881092;0,886178;0,893726;0,885604;0,880931;
433;84597;0,967832;0,916741;0,919537;0,933286;0,951352;
434;84597;0,930551;0,932375;0,938088;0,922985;0,93699;
435;84597;0,948421;0,933926;0,945905;0,923944;0,937092;
436;84597;0,956076;0,951194;0,941507;0,939008;0,925001;
437;84597;0,913029;0,969335;0,913332;0,918408;0,927433;
438;84597;1,02874;0,935404;0,948769;0,937031;0,923368;
439;84597;0,864518;0,909252;0,876337;0,882745;0,893233;
440;84597;0,968524;0,91229;0,901804;0,954053;0,921383;
441;84597;0,909736;0,903452;0,910264;0,96237;0,928686;
442;84597;1,17419;0,946061;0,94332;0,944113;0,933276;
443;84597;1,50597;0,973775;0,924362;0,921483;0,93589;
444;84597;1,0185;0,911549;0,914575;0,926132;0,898122;
445;84597;0,852818;0,888869;0,87634;0,888787;0,900811;
446;84597;0,904146;0,891756;0,899383;0,885652;0,903502;
447;84597;0,937597;0,92423;0,914806;0,937037;0,956285;
448;84597;0,939357;0,927411;0,920479;0,912093;0,923076;
449;84597;0,914846;0,941473;0,937755;0,920479;0,923403;
450;84597;0,956857;0,936054;0,944456;0,922331;0,929716;
451;84597;0,981548;0,982582;0,971653;0,969852;0,963385;
452;84597;0,888742;0,897017;0,884017;0,902277;0,868556;
453;84597;0,927741;0,922753;0,916518;0,931645;0,924247;
454;84597;0,881249;0,907013;0,888474;0,870041;0,882;
455;84597;0,90974;0,878003;0,876659;0,885084;0,876591;
456;84597;0,883253;0,8855;0,871646;0,907645;0,89662;
457;84597;0,901926;0,881569;0,882851;0,872572;0,90813;
458;84597;0,998416;1,00459;0,977706;1,00058;1,00064;


==> benchmark/incremental/ground/output_20.csv <==
Iteration;NumberOfRules;Run_1;Run_2;Run_3;Run_4;Run_5;avg_time
0;459246;13,6495;13,4121;13,5959;13,3735;13,5378;
1;459256;1,64732;1,60601;1,61414;1,62984;1,58316;
2;459264;1,51181;1,52561;1,5543;1,51734;1,52515;
3;459270;1,54808;1,55412;1,5486;1,53049;1,5471;
4;459278;1,54828;1,52633;1,58261;1,54853;1,65579;
5;459283;1,51469;1,47518;1,52481;1,5308;1,53416;
6;459284;1,50692;1,53039;1,5299;1,53372;1,52809;
7;459288;1,53508;1,53683;1,53522;1,54888;1,52031;
8;459289;1,55166;1,58116;1,57515;1,55422;1,56208;
9;459293;1,52103;1,50849;1,49813;1,5109;1,67411;
10;459299;1,49855;1,52326;1,54042;1,51134;1,51034;
11;459300;1,52139;1,51869;1,55079;1,57247;1,5414;
12;459302;1,51307;1,51821;1,56231;1,56832;1,53837;
13;459307;1,52423;1,55985;1,56243;1,53695;1,54249;
14;459309;1,50295;1,50574;1,52118;1,55881;1,50899;
15;459320;1,54177;1,52719;1,53944;1,55059;1,53595;
16;459326;1,49285;1,49598;1,52321;1,51442;1,51128;
17;459329;1,53509;1,50788;1,55327;1,52913;1,52153;
18;459332;1,48914;1,50978;1,5173;1,53153;1,53034;
19;459335;1,54455;1,54629;1,50883;1,57978;1,54769;
20;459338;1,62799;1,64619;1,69218;1,63539;1,64894;
21;459340;1,65291;1,67739;1,71437;1,70039;1,70017;
22;459342;1,65837;1,68732;1,64497;1,72149;1,68567;
23;459345;1,63233;1,66992;1,65793;1,65029;1,63754;
24;459359;1,6365;1,65566;1,64177;1,6364;1,64711;
25;459362;1,62352;1,66454;1,65678;1,65468;1,6584;
26;459375;1,64441;1,64271;1,65109;1,67929;1,62953;
27;459375;1,6619;1,64873;1,67757;1,6439;1,65402;
28;459380;1,64712;1,66989;1,6654;1,68327;1,67881;
29;459384;1,65452;1,68421;1,68633;1,73032;1,70926;
30;459386;1,64761;1,69306;1,62994;1,63666;1,71891;
31;459392;1,79784;1,77975;1,77095;1,75356;1,75363;
32;459398;1,65332;1,65709;1,67045;1,66133;1,62276;
33;459404;1,75909;1,74188;1,76922;1,75154;1,73056;
34;459406;1,66219;1,71167;1,71385;1,70065;1,65343;
35;459421;1,64658;1,63844;1,65511;1,66622;1,63184;
36;459426;1,90751;1,82461;1,83157;1,85002;1,83838;
37;459427;1,66867;1,66697;1,66657;1,66036;1,6663;
38;459430;1,74858;1,72634;1,74937;1,75452;1,72088;
39;459431;1,6565;1,65337;1,69798;1,66005;1,67882;
40;459431;1,61804;1,6625;1,65407;1,64648;1,67883;
41;459433;1,65107;1,66576;1,69361;1,65935;1,65558;
42;459434;1,73162;1,66157;1,67929;1,65394;1,66265;
43;459437;1,66359;1,66836;1,64316;1,67505;1,67225;
44;459438;1,7418;1,74429;1,73093;1,76248;1,72498;
45;459440;1,63053;1,69028;1,6595;1,67449;1,67399;
46;459443;1,65114;1,64601;1,67414;1,63975;1,664;
47;459446;1,78252;1,6331;1,64322;1,64816;1,61771;
48;459448;1,65242;1,68043;1,65473;1,67414;1,66937;
49;459451;1,75934;1,73957;1,74967;1,74953;1,74261;
50;459452;1,65849;1,67574;1,67931;1,69023;1,71422;
51;459453;1,63966;1,63669;1,6463;1,64261;1,63704;
52;459455;1,64549;1,67451;1,63355;1,6501;1,63773;
53;459457;1,63895;1,65006;1,65375;1,66153;1,66217;
54;459459;1,78813;1,79964;1,79527;1,7674;1,80038;
55;459461;1,78222;1,76817;1,74658;1,7382;1,75125;
56;459465;1,78816;1,74605;1,7831;1,75857;1,79035;
57;459466;1,67247;1,69427;1,69195;1,65129;1,66113;
58;459466;1,69818;1,69203;1,67326;1,69624;1,68786;
59;459466;1,69775;1,67809;1,69703;1,64012;1,67676;
60;459466;1,9265;1,689;1,67581;1,66558;1,66999;
61;459466;1,73742;1,7151;1,74024;1,7129;1,73402;
62;459467;1,77088;1,75043;1,77207;1,76478;1,74246;
63;459468;1,83807;1,82226;1,80299;1,80289;1,81093;
64;459468;1,6863;1,66268;1,6853;1,68362;1,68048;
65;459471;1,74686;1,74688;1,75062;1,74328;1,74668;
66;459481;1,70481;1,729;1,72727;1,70719;1,7242;
67;459483;1,79566;1,78993;1,76791;1,80576;1,80191;
68;459484;1,79824;1,77695;1,76768;1,79333;1,75578;
69;459486;1,82375;1,77199;1,7919;1,79415;1,79997;
70;459488;1,71952;1,69765;1,71034;1,68778;1,67954;
71;459491;1,81485;1,78894;1,80917;1,83011;1,79323;
72;459494;1,73278;1,74992;1,73772;1,72953;1,76287;
73;459496;1,66644;1,67971;1,6873;1,698;1,65307;
74;459499;1,78726;1,79172;1,79619;1,75768;1,75997;
75;459500;1,95335;1,90532;1,90874;1,89865;1,89813;
76;459502;1,84282;1,8461;1,84818;1,80459;1,83295;
77;459503;1,78275;1,77556;1,80687;1,84407;1,83302;
78;459504;1,81555;1,77993;1,78155;1,76641;1,7753;
79;459506;1,809;1,78804;1,80859;1,79049;1,7707;
80;459508;1,91784;1,83668;1,89263;1,88129;1,90724;
81;459509;1,81802;1,80576;1,81074;1,81828;1,81086;
82;459511;1,68446;1,69148;1,71645;1,66952;1,67992;
83;459512;1,78229;1,77853;1,80332;1,78655;1,75488;
84;459513;1,83508;1,79593;1,83715;1,83639;1,8179;
85;459514;1,81509;1,77769;1,7871;1,79966;1,80727;
86;459515;1,734;1,72295;1,74669;1,73921;1,73199;
87;459516;1,71473;1,68116;1,73585;1,68518;1,72204;
88;459518;1,74543;1,74592;1,71003;1,7163;1,7334;
89;459520;1,70971;1,71604;1,74812;1,71717;1,73922;
90;459522;1,72127;1,70158;1,71967;1,70337;1,70296;
91;459525;1,7719;1,72387;1,74723;1,697;1,71589;
92;459526;1,7094;1,71472;1,71975;1,70012;1,72535;
93;459528;1,75593;1,71221;1,76536;1,74381;1,73902;
94;459528;1,71009;1,70096;1,72406;1,94307;1,71883;
95;459528;1,7048;1,70601;1,72276;1,69362;1,71309;
96;459530;1,79751;1,77098;1,80682;1,80267;1,80654;
97;459532;1,78829;1,76959;1,80896;1,79353;2,02143;
98;459534;1,81068;1,77027;1,81219;1,79204;1,81071;
99;459535;1,81369;1,82939;1,79298;1,80655;2,25685;
100;459537;1,76225;1,74751;1,78057;1,78938;1,76932;
101;459538;1,78312;1,77192;1,81186;1,77374;1,76012;
102;459540;1,84518;1,80654;1,82696;1,83638;1,82052;
103;459541;1,84347;1,82784;1,8058;1,81307;1,80874;
104;459542;1,78651;1,70623;1,77329;1,71451;1,7097;
105;459543;1,7114;1,73557;1,75388;1,70722;1,71412;
106;459543;1,7101;1,72209;1,70607;1,71956;1,71119;
107;459543;1,73324;1,70731;1,7398;1,71651;1,74261;
108;459545;1,70851;1,70161;1,7012;1,69324;1,70499;
109;459547;1,70511;1,71013;1,73861;1,72592;1,69305;
110;459551;1,72216;1,71797;1,71079;1,73164;1,71086;
111;459552;1,70417;1,7048;1,69547;1,67965;1,69465;
112;459552;1,676;1,68818;1,69693;1,7201;1,67332;
113;459552;1,70011;1,73561;1,733;1,72029;1,68294;
114;459552;1,78298;1,74986;1,80994;1,81776;1,77869;
115;459552;1,81033;1,81726;1,83742;1,78012;1,79499;
116;459553;1,77816;1,76811;1,80123;1,79256;1,76049;
117;459553;1,71826;1,7198;1,72685;1,74094;1,74049;
118;459553;1,69762;1,72989;1,74992;1,72833;1,75111;
119;459553;1,69019;1,68748;1,69789;1,70894;1,70745;
120;459553;1,72805;1,71241;1,7329;1,69831;1,71776;
121;459553;1,70586;1,71887;1,72965;1,71321;1,7015;
122;459553;1,64449;1,64381;1,64832;1,66408;1,64091;
123;459553;1,67235;1,65398;1,68388;1,66745;1,65866;
124;459553;1,77446;1,76987;1,76862;1,75485;1,77666;
125;459553;1,8038;1,81198;1,79608;1,81242;1,80178;
126;459554;1,73468;1,70681;1,70912;1,74833;1,72096;
127;459554;1,69572;1,70226;1,72958;1,74639;1,72597;
128;459554;1,70319;1,70061;1,69839;1,7506;1,68564;
129;459554;1,72644;1,73255;1,72687;1,71805;1,70941;
130;459554;1,7647;1,72869;1,72124;1,73803;1,75135;
131;459554;1,72018;1,73989;1,73106;1,72152;1,70743;
132;459554;1,7209;1,74518;1,71849;1,73257;1,7146;
133;459554;1,69592;1,70326;1,73005;1,7082;1,72352;
134;459554;1,71546;1,69753;1,71223;1,705;1,68231;
135;459556;1,69113;1,66969;1,69995;1,69627;1,68971;
136;459557;1,68184;1,68786;1,68452;1,66298;1,64828;
137;459557;1,67398;1,65332;1,6897;1,67709;1,66173;
138;459557;1,64159;1,63244;1,67813;1,68975;1,64383;
139;459557;1,70565;1,69181;1,72487;1,70393;1,67975;
140;459557;1,69403;1,69548;1,73175;1,72179;1,72392;
141;459557;1,71684;1,68525;1,73543;1,70666;1,69644;
142;459557;1,68679;1,70111;1,70591;1,70599;1,7049;
143;459557;1,71928;1,71391;1,71558;1,71367;1,72804;
144;459557;1,95237;1,88905;1,92846;1,89941;1,93161;
145;459557;1,93011;1,90298;1,91241;1,93209;1,86217;
146;459557;1,7231;1,72959;1,73641;1,74883;1,71276;
147;459557;1,8352;1,819;1,83755;1,83304;1,77708;
148;459557;1,78009;1,77293;1,76599;1,7486;1,75837;
149;459558;1,6979;1,70241;1,68874;1,69994;1,7193;
150;459559;1,69825;1,70501;1,72669;1,73314;1,69199;
151;459560;2,00684;1,97087;1,96106;1,9828;1,94901;
152;459560;1,8492;1,82721;1,84826;1,84533;1,83636;
153;459560;1,71067;1,72342;1,70216;1,73268;1,74219;
154;459560;1,9263;1,84942;1,85995;1,88163;1,86166;
155;459560;1,72047;1,6926;1,74396;1,74539;1,70889;
156;459560;1,76419;1,76687;1,91856;1,76595;1,80421;
157;459560;1,99261;1,90217;1,93537;1,91314;1,89836;
158;459560;1,81845;1,76983;1,77278;1,80649;1,80323;
159;459560;1,86574;1,81056;1,8332;1,858;1,79814;
160;459560;1,85588;1,79984;1,83954;1,81625;1,84024;
161;459561;1,91418;1,87025;1,88491;1,86674;1,85594;
162;459561;1,94897;1,88404;1,87137;1,87753;1,87571;
163;459561;1,83684;1,79585;1,87423;1,83223;1,83991;
164;459561;1,7774;1,79016;1,78652;1,76106;1,74659;
165;459561;1,90345;1,83821;1,84847;1,83734;1,85121;
166;459561;1,83427;1,80871;1,83105;1,79552;1,81188;
167;459561;1,85145;1,83054;1,82914;1,82708;1,8218;
168;459561;1,6711;1,68233;1,67294;1,70013;1,67273;
169;459561;1,7879;1,76829;1,762;1,72765;1,77407;
170;459561;1,80564;1,80129;1,81789;1,79549;1,81475;
171;459561;1,71905;1,70551;1,72578;1,70792;1,70021;
172;459561;1,74262;1,71083;1,71542;1,76318;1,72909;
173;459563;1,8148;1,80997;1,79939;1,77538;1,76985;
174;459565;1,88436;1,8629;1,8448;1,85602;1,87697;
175;459565;1,81795;1,79923;1,79933;1,76909;1,80472;
176;459565;1,85592;1,83116;1,83586;1,8357;1,83692;
177;459565;1,7138;1,71544;1,72885;1,775;1,74042;
178;459565;1,73758;1,73792;1,69893;1,68912;1,71141;
179;459565;1,71337;1,74093;1,77742;1,75268;1,70184;
180;459565;1,69347;1,70059;1,71204;1,72076;1,69242;
181;459565;1,69671;1,67942;1,71621;1,72398;1,70678;
182;459565;1,68627;1,71128;1,68829;1,7163;1,70013;
183;459565;1,69853;1,74646;1,72723;1,7652;1,71945;
184;459565;1,71957;1,71602;1,70225;1,6845;1,70776;
185;459565;1,71672;1,72043;1,69377;1,74048;1,71463;
186;459565;1,68842;1,71175;1,69961;1,70321;1,72438;
187;459565;1,67378;1,6732;1,6997;1,66159;1,69478;
188;459565;1,8015;1,77159;1,79672;1,78036;1,81219;
189;459565;1,79615;1,76204;1,78082;1,751;1,77028;
190;459565;1,8498;1,76424;1,84404;1,76718;1,78461;
191;459565;1,78817;1,77883;1,79844;1,80161;1,77077;
192;459565;1,78187;1,76454;1,76957;1,78669;1,75826;
193;459565;1,80155;1,78039;1,78207;1,77631;1,79303;
194;459565;1,80229;1,79959;1,77165;1,79542;1,83431;
195;459565;1,92035;1,88123;1,93206;1,89176;1,90375;
196;459565;1,81757;1,78314;1,7873;1,76091;1,784;
197;459565;1,90748;1,86041;1,88636;1,87159;1,86567;
198;459565;1,72859;1,71973;1,72334;1,74486;1,72883;
199;459565;1,79522;1,7606;1,77563;1,80123;1,79337;
200;459565;1,88527;1,83282;1,84872;1,80378;1,83763;
201;459565;1,71269;1,7196;1,76574;1,72548;1,73294;
202;459565;1,711;1,69093;1,68752;1,71945;1,6849;
203;459565;1,83566;1,78712;1,80335;1,77817;1,78945;
204;459565;1,71044;1,72947;1,69524;1,70464;1,69506;
205;459565;1,7136;1,67894;1,74131;1,73896;1,70691;
206;459565;1,72493;1,7216;1,7062;1,73615;1,72058;
207;459566;1,72821;1,73222;1,73628;1,70623;1,73906;
208;459568;1,70007;1,68561;1,72596;1,70132;1,69802;
209;459570;1,74456;1,73181;1,73649;1,73906;1,746;
210;459571;1,70308;1,69691;1,72652;1,70015;1,7209;
211;459573;1,73192;1,72814;1,72482;1,71103;1,69723;
212;459575;1,72568;1,69033;1,7521;1,75021;1,70869;
213;459577;1,69778;1,71493;1,71122;2,07323;1,70352;
214;459580;1,68771;1,70794;1,71264;1,69326;1,69901;
215;459581;1,69748;1,69625;1,6982;1,70269;1,68385;
216;459583;1,71641;1,723;1,71676;1,69598;1,66191;
217;459583;1,80522;1,79576;1,77237;1,76683;1,77335;
218;459583;1,77452;1,79106;1,80289;1,78337;1,75;
219;459583;1,799;1,76019;1,78723;1,7617;1,79377;
220;459583;1,95939;1,91054;1,90534;1,91035;1,90239;
221;459585;1,8216;1,81543;1,84272;1,83896;1,81083;
222;459587;1,85331;1,82247;1,81602;1,79908;1,81015;
223;459589;1,82444;1,79645;1,82033;1,7937;1,76405;
224;459590;1,8036;1,77159;1,77762;1,77782;1,76906;
225;459591;1,77234;1,75274;1,79525;1,76808;1,7367;
226;459591;1,79779;1,75756;1,79653;1,78438;1,76148;
227;459591;1,81287;1,82376;1,81232;1,81381;1,80667;
228;459591;1,83348;1,79426;1,8045;1,77212;1,77126;
229;459591;1,80681;1,80341;1,80897;1,79997;1,80021;
230;459591;1,79857;1,75628;1,76677;1,76628;1,78716;
231;459591;1,80121;1,76896;1,81363;1,77819;1,76681;
232;459591;1,78582;1,76946;1,79603;1,8062;1,78201;
233;459591;1,81337;1,79991;1,78877;1,8012;1,81385;
234;459591;1,87009;1,8316;1,83235;1,82441;1,81747;
235;459591;1,99253;1,9353;1,95104;1,93866;1,92489;
236;459591;1,75937;1,74897;1,75953;1,7534;1,75378;
237;459591;1,78924;1,78133;1,76644;1,7884;1,78688;
238;459591;1,81663;1,78404;1,76267;1,77858;1,77279;
239;459591;1,80471;1,78367;1,81906;1,80933;1,79971;
240;459591;1,84879;1,82074;1,82565;1,83676;1,82037;
241;459591;1,8163;1,82826;1,78893;1,81328;1,82151;
242;459591;1,76688;1,76268;1,7686;1,76702;1,78732;
243;459593;1,7983;1,79825;1,79729;1,76083;1,76955;
244;459595;1,75294;1,70366;1,72016;1,71892;1,71411;
245;459597;1,69534;1,69797;1,73351;1,74239;1,70647;
246;459599;1,72004;1,70868;1,69154;1,72443;1,75101;
247;459599;1,73542;1,72802;1,73137;1,7116;1,72509;
248;459599;1,72502;1,71814;1,75063;1,7698;1,73071;
249;459599;1,73716;1,71709;1,73307;1,75497;1,73854;
250;459599;1,6925;1,6805;1,6978;1,69557;1,68416;
251;459601;1,70717;1,73025;1,70571;1,68902;1,73206;
252;459604;1,68894;1,66058;1,66705;1,68745;1,68601;
253;459606;1,72933;1,731;1,70124;1,71235;1,71046;
254;459608;1,67409;1,68411;1,68623;1,69716;1,68719;
255;459611;1,7046;1,71099;1,72389;1,74066;1,7262;
256;459612;1,72247;1,69759;1,74056;1,69953;1,73145;
257;459613;1,71775;1,7177;1,71293;1,72683;1,72825;
258;459616;1,71685;1,69835;1,72392;1,72584;1,71713;
259;459617;1,80608;1,75241;1,79003;1,76365;1,7731;
260;459618;1,83689;1,83044;1,81767;1,82195;1,80861;
261;459620;1,68827;1,6901;1,71877;1,69119;1,71523;
262;459622;1,68558;1,6922;1,71502;1,70641;1,68838;
263;459623;1,71489;1,70594;1,71791;1,69983;1,71975;
264;459626;1,83166;1,77293;1,82321;1,80652;1,81595;
265;459628;1,8082;1,77008;1,78498;1,77278;1,78524;
266;459629;1,82347;1,79863;1,78993;1,76733;1,79326;
267;459631;1,83458;1,81691;1,85091;1,81651;1,81846;
268;459632;1,78061;1,75497;1,80224;1,75772;1,78424;
269;459634;1,71515;1,71723;1,69825;1,70097;1,70823;
270;459637;1,80797;1,86109;1,78434;1,76765;1,77828;
271;459638;1,83828;1,78008;1,78837;1,80223;1,80503;
272;459639;1,83558;1,79065;1,81583;1,76837;1,78884;
273;459643;1,80309;1,79566;1,78922;1,7762;1,79804;
274;459644;1,73788;1,70852;1,73423;1,69871;1,71636;
275;459645;1,69103;1,65802;1,69327;1,69542;1,68682;
276;459647;1,81061;1,78699;1,8549;1,80133;1,76773;
277;459650;1,78546;1,69914;1,71825;1,67885;1,71724;
278;459652;1,79621;1,74284;1,82593;1,78381;1,76562;
279;459654;1,82133;1,79123;1,79477;1,8192;1,79003;
280;459656;1,79695;1,82322;1,77476;1,7703;1,81994;
281;459657;1,85341;1,77963;1,79305;1,78151;1,77333;
282;459658;1,9431;1,87534;1,86177;1,88294;1,84258;
283;459660;1,73333;1,72655;1,74438;1,76419;1,7382;
284;459662;1,84741;1,78013;1,83446;1,80184;1,84042;
285;459664;1,70873;1,70254;1,72777;1,70378;1,72205;
286;459667;2,36047;1,77337;1,74715;1,76165;1,76146;
287;459669;1,82195;1,81423;1,80649;1,78586;1,78629;
288;459671;1,80394;1,79396;1,80219;1,80123;1,77585;
289;459673;1,83903;1,7937;1,81184;1,82666;1,79025;
290;459674;1,79903;1,76555;2,01365;1,78275;1,80234;
291;459674;1,7191;1,68468;1,71221;1,68769;1,70089;
292;459675;1,79497;1,81349;1,77794;1,79505;1,77077;
293;459675;1,85035;1,76973;1,78929;1,80517;1,7895;
294;459675;1,83628;2,16627;1,83076;1,83258;1,83249;
295;459677;1,81838;1,80017;1,83408;1,80531;1,81558;
296;459677;1,74997;1,72566;1,75485;1,72843;1,71435;
297;459677;1,74331;1,73605;1,69626;1,73164;1,73899;
298;459679;1,73257;1,71802;1,72012;1,75718;1,70965;
299;459679;1,71788;1,70584;1,69523;1,7165;1,70888;
300;459679;1,66069;1,7118;1,6636;1,71631;1,6898;
301;459679;1,68562;1,65466;1,67162;1,67904;1,67628;
302;459679;1,79607;1,76483;1,80752;1,81061;1,7906;
303;459679;1,86273;2,26011;1,79123;1,80126;1,79311;
304;459679;1,77625;1,75269;1,76828;1,78042;1,77325;
305;459679;1,78468;1,76443;1,7818;1,80468;1,79065;
306;459679;1,70883;1,71152;1,73497;1,74784;1,74483;
307;459679;1,74224;1,69876;1,69365;1,70978;1,70144;
308;459679;1,80825;1,77144;1,76258;1,7882;1,81564;
309;459679;1,82477;1,78777;1,80486;1,80095;1,78152;
310;459679;1,89225;1,85777;1,85522;1,86203;1,85651;
311;459679;1,76802;1,76233;1,81446;1,7995;1,7559;
312;459679;1,71179;1,73585;1,73705;1,74548;1,71443;
313;459679;1,70898;1,70481;1,74599;1,71379;1,69024;
314;459679;1,81299;1,76931;1,79947;1,76747;1,78855;
315;459679;1,68811;1,73131;1,71251;1,74521;1,70855;
316;459679;1,70933;1,71419;1,72324;1,72576;1,69423;
317;459679;1,75832;1,77245;1,73542;1,72554;1,70751;
318;459679;1,95829;1,87302;1,9154;1,91115;1,88142;
319;459679;1,85203;1,80755;1,84545;1,78181;1,98467;
320;459679;1,81315;1,77737;1,79396;1,79694;1,77828;
321;459679;1,81024;1,78702;1,81119;1,80468;1,83746;
322;459679;1,80144;1,77574;1,81491;1,94967;1,76654;
323;459679;1,8005;1,77178;1,7898;1,7885;1,78793;
324;459679;1,88007;1,82997;1,84677;1,86761;1,86479;
325;459679;1,79003;1,76143;1,78635;1,76281;1,78295;
326;459679;1,82493;1,79039;1,82309;1,79598;1,78923;
327;459679;1,80993;1,78176;1,82426;1,79513;1,79746;
328;459679;1,92104;1,90428;1,85879;1,90159;1,91907;
329;459679;1,69275;1,70358;1,70776;1,70671;1,72489;
330;459681;1,80975;1,81529;1,77966;1,78922;1,80903;
331;459683;1,72775;1,70328;1,74008;1,70019;1,71562;
332;459686;1,71221;1,72913;1,70736;1,72577;1,71894;
333;459687;1,82834;1,81495;1,82837;1,81557;1,78486;
334;459689;1,7048;1,66322;1,67785;1,68765;1,69929;
335;459691;1,68688;1,68088;1,71112;1,70363;1,70955;
336;459692;1,79574;1,79409;1,81998;1,79608;1,81256;
337;459694;1,83177;1,77842;1,76181;1,79999;1,77677;
338;459695;1,73109;1,7322;1,72615;1,75292;1,71525;
339;459696;1,78785;1,77509;1,77543;1,79896;1,76688;
340;459698;1,67787;1,6911;1,69757;1,71511;1,68497;
341;459700;1,6932;1,71322;1,71964;1,71908;1,72815;
342;459702;1,7184;1,726;1,71278;1,68307;1,72044;
343;459704;1,73601;1,72779;1,88719;1,71263;1,7319;
344;459704;1,83471;1,76017;1,83055;1,81678;1,79802;
345;459704;1,86424;1,80982;1,83541;1,84815;1,85517;
346;459704;1,78037;1,76128;1,77181;1,76858;1,78431;
347;459704;1,83664;2,08416;1,8102;1,79903;1,79678;
348;459704;1,82561;1,80444;1,80648;1,81804;1,79671;
349;459704;1,82143;1,84128;1,79687;1,81814;1,80668;
350;459704;1,88099;1,82662;1,80659;1,84878;1,83071;
351;459704;1,70078;1,71455;1,7149;1,72302;1,69957;
352;459704;1,69321;1,697;1,69764;1,68276;1,6869;
353;459704;1,85591;1,89515;1,80579;1,84993;1,82771;
354;459704;1,79514;1,76554;1,80463;1,7732;1,7968;
355;459704;1,70074;1,70022;1,71048;1,70347;1,69748;
356;459706;1,71153;1,68343;1,70083;1,7117;1,70395;
357;459708;1,84997;1,86784;1,848;1,81213;1,82375;
358;459710;1,8557;1,86216;1,86063;1,8615;1,86986;
359;459711;1,71333;1,70632;1,70954;1,69224;1,72778;
360;459711;1,70799;1,75426;1,75158;1,73906;1,71401;
361;459711;1,81976;1,80171;1,80792;1,76064;1,81446;
362;459711;1,7467;1,73757;1,7866;1,74733;1,7604;
363;459712;1,83498;1,77229;1,83592;1,78857;1,80094;
364;459712;1,71114;1,71265;1,76583;1,7085;1,71804;
365;459712;1,71067;1,70716;1,75143;1,70143;1,73745;
366;459712;1,66628;1,66688;1,69912;1,71484;1,69383;
367;459712;1,88792;1,86637;1,86789;1,88307;1,84292;
368;459712;1,74902;1,76269;1,7549;1,75532;1,78108;
369;459712;1,83134;1,79617;1,82857;1,84087;1,8418;
370;459712;1,8395;1,80363;1,86272;1,81544;1,7925;
371;459712;1,83561;1,80519;1,84837;1,84142;1,84965;
372;459712;1,85932;1,80809;1,84;1,79912;1,83211;
373;459712;1,74657;1,77105;1,73719;1,7513;1,73942;
374;459712;1,67347;1,69376;1,69674;1,67788;1,72231;
375;459712;1,81378;1,8016;1,84789;1,84064;1,80699;
376;459712;1,70385;1,70382;1,72996;1,71765;1,69917;
377;459712;1,72128;1,68891;1,7478;1,71236;1,71538;
378;459712;1,70885;1,70906;1,74336;1,73117;1,71124;
379;459712;1,69212;1,6929;1,69559;1,7225;1,71456;
380;459712;1,67883;1,69893;1,72049;1,67908;1,69372;
381;459712;1,68676;1,71124;1,69319;1,77148;1,68977;
382;459714;1,67778;1,68966;1,70972;1,70474;1,69626;
383;459716;1,71451;1,68596;1,71225;1,69656;1,71006;
384;459718;1,67169;1,69724;1,71414;1,68613;1,68095;
385;459720;1,79799;1,78015;1,81974;1,79123;1,80317;
386;459722;1,67861;1,7063;1,74013;1,68388;1,678;
387;459725;1,67853;1,65635;1,70046;1,67195;1,67917;
388;459725;1,72266;1,70434;1,70281;1,7235;1,68563;
389;459725;1,71112;1,69536;1,7311;1,70908;1,7151;
390;459725;1,73045;1,70903;1,72587;1,70069;1,71542;
391;459725;1,73152;1,73277;1,78333;1,79506;1,79558;
392;459725;1,778;1,79248;1,79008;1,77541;1,79583;
393;459725;1,79419;1,75846;1,79913;1,78828;1,80022;
394;459725;2,01807;1,90517;1,92333;1,96267;1,92807;
395;459725;1,82508;1,77137;1,80219;1,79983;1,78292;
396;459725;1,70522;1,70911;1,71286;1,69784;1,73929;
397;459725;1,70778;1,68524;1,65928;1,94152;1,70658;
398;459725;1,92494;1,88649;1,86571;1,89031;1,87965;
399;459725;1,86989;1,8584;1,88315;1,86214;1,85585;
400;459725;1,77474;1,75885;1,85884;1,76905;1,77799;
401;459725;2,00719;1,95295;1,9694;1,93187;1,96852;
402;459725;1,80416;1,78479;1,83029;1,8041;1,8133;
403;459725;1,73932;1,73821;1,73632;1,72804;1,70385;
404;459725;1,71598;1,73033;1,74233;1,73217;1,71513;
405;459725;1,65222;1,65467;1,67397;1,71095;1,68137;
406;459725;1,8123;1,79484;1,81019;1,83825;1,78707;
407;459725;1,89955;1,87042;1,84764;1,88711;1,85218;
408;459727;1,84042;1,79387;1,78852;1,75986;1,77787;
409;459729;1,77719;1,79091;1,78715;1,80941;1,80409;
410;459732;1,85415;1,81425;1,82102;1,83641;1,83712;
411;459734;1,79692;1,81979;1,84384;1,80434;1,818;
412;459736;1,80496;1,7911;1,80214;1,7904;1,79079;
413;459738;1,79652;1,74401;1,80451;1,80596;1,78242;
414;459740;1,81631;1,79149;1,82898;1,79206;1,75394;
415;459742;1,81579;1,84323;1,79666;1,78632;1,78598;
416;459745;1,86352;1,84034;1,86178;1,84047;1,83452;
417;459747;1,76776;1,76775;1,7805;1,77938;1,77072;
418;459749;1,79;1,76641;1,81232;1,77434;1,79598;
419;459752;1,80758;1,78258;1,79643;1,78931;1,7673;
420;459753;1,74404;1,71697;1,74054;1,73156;1,73619;
421;459754;1,70703;1,71906;1,71782;1,70431;1,70982;
422;459756;1,6987;1,72404;1,73362;1,71381;1,70935;
423;459758;1,67509;1,71122;1,69856;1,68918;1,70899;
424;459760;1,8045;1,79591;1,85125;1,78252;1,77952;
425;459762;1,86942;1,9051;1,86168;1,83875;1,82895;
426;459764;1,83856;1,82066;1,82017;1,78154;1,79161;
427;459766;1,76544;1,75156;1,76399;1,75565;1,75596;
428;459769;1,78547;1,80728;1,79584;1,77334;1,75573;
429;459770;1,81931;1,79449;1,79921;1,79482;1,78653;
430;459771;1,80699;1,79254;1,81296;1,78745;1,80019;
431;459773;1,83377;1,77102;1,81742;1,78277;1,77292;
432;459773;1,71729;1,72403;1,71202;1,73317;1,72708;
433;459773;1,82014;1,83519;1,85699;1,80993;1,82798;
434;459773;1,81849;1,81945;1,7876;1,78819;1,80147;
435;459773;1,91017;1,85584;1,8921;1,84728;1,90667;
436;459773;1,71895;1,70937;1,72884;1,72009;1,69713;
437;459773;1,77428;1,82202;1,8024;1,79586;1,77598;
438;459773;1,72957;1,73066;1,69773;1,68106;1,71934;
439;459773;1,80349;1,78225;1,8284;1,83057;1,78056;
440;459773;1,6698;1,67908;1,69343;1,69497;1,69528;
441;459773;1,68141;1,69591;1,68101;1,6948;1,68888;
442;459773;1,68763;1,65851;1,68875;1,69724;1,71351;
443;459773;1,71219;1,69855;1,6872;1,73885;1,67782;
444;459773;1,69476;1,69801;1,72118;1,72072;1,70614;
445;459773;1,78562;1,79006;1,76797;1,78266;1,77708;
446;459773;1,82317;1,80157;1,81168;1,77472;1,81379;
447;459773;1,79916;2,14925;1,80846;1,80791;1,78219;
448;459773;1,76051;1,81639;1,78013;1,79665;1,75636;
449;459773;1,78915;1,77283;1,77718;1,79146;1,7735;
450;459773;1,81106;1,78554;1,83434;1,7927;1,77315;
451;459773;1,83758;1,84618;1,8735;1,85355;1,85868;
452;459773;1,78841;1,77653;1,79193;1,79176;1,77102;
453;459773;1,69996;1,74188;1,73583;1,72017;1,7768;
454;459773;1,72088;1,7505;1,72997;1,76893;1,71135;
455;459773;1,7435;1,72646;1,72667;1,72084;1,73563;
456;459773;1,72236;1,75875;1,7286;1,69524;1,74806;
457;459773;1,78502;1,76201;1,76817;1,77452;1,7659;
458;459773;1,95193;1,85894;1,89004;1,86952;1,85628;

==> benchmark/incremental/ground/output_30.csv <==
Iteration;NumberoOfRules;Run_1;Run_2;Run_3;Run_4;Run_5;avg_time
0;1209594;62,2899;61,0262;62,3462;61,0077;62,4614;
1;1209604;3,38534;3,34594;3,37277;3,35226;3,3782;
2;1209612;3,03541;3,08487;3,04234;3,0533;3,06549;
3;1209618;3,11616;3,11333;3,10106;3,09832;3,14962;
4;1209626;3,04941;3,10964;3,0876;3,07085;3,08864;
5;1209631;3,05208;3,13772;3,06371;3,05539;3,10039;
6;1209632;3,05648;3,07751;3,07118;3,03404;3,05732;
7;1209636;3,07003;3,09931;3,04871;3,04253;3,06152;
8;1209637;3,13567;2,99285;3,00661;2,9891;3,05122;
9;1209641;3,02295;3,05415;3,01171;3,08038;3,02208;
10;1209647;3,03592;3,02097;3,02683;2,97094;3,02489;
11;1209651;3,06793;3,0186;2,98872;3,00856;3,02873;
12;1209653;3,02795;3,0692;3,03918;2,97966;3,04939;
13;1209658;3,02357;3,00272;3,03816;3,01658;3,03627;
14;1209663;3,13896;3,15224;3,09171;3,06401;3,09493;
15;1209683;3,06936;3,06297;3,04207;3,09799;3,09404;
16;1209692;3,02273;3,01642;3,0156;2,99205;3,03792;
17;1209700;3,00906;3,04489;2,97779;3,03096;3,01933;
18;1209706;3,01425;3,05728;3,02163;3,04054;3,05869;
19;1209712;3,06177;3,09176;3,08749;3,07211;3,11722;
20;1209719;3,08575;3,10281;3,06463;3,18841;3,06889;
21;1209721;3,01567;3,0018;3,03362;2,95705;2,9957;
22;1209723;3,02227;3,03013;3,07942;3,0259;3,03112;
23;1209726;3,01605;3,0376;3,00477;3,04026;3,0385;
24;1209746;3,00705;3,03405;2,99454;3,02018;2,98919;
25;1209749;3,05116;3,08246;3,06673;3,07689;3,05109;
26;1209769;3,01845;3,10345;3,05066;3,0187;3,02819;
27;1209770;3,02025;3,10175;3,05171;3,07886;3,08243;
28;1209776;2,99553;3,01095;3,00567;3,01211;3,00028;
29;1209780;3,08303;3,05804;3,08386;3,07025;3,09681;
30;1209783;3,20802;3,29818;3,22517;3,24836;3,2446;
31;1209789;3,27193;3,27212;3,23133;3,24882;3,24682;
32;1209796;3,24824;3,27856;3,21206;3,19013;3,25522;
33;1209803;3,23218;3,29081;3,25619;3,3166;3,25674;
34;1209805;3,15841;3,19371;3,17322;3,15623;3,17039;
35;1209821;3,29098;3,28387;3,24082;3,31116;3,25546;
36;1209827;3,27505;3,32115;3,24986;3,27289;3,2754;
37;1209828;3,1356;3,18929;3,15591;3,13376;3,13576;
38;1209831;3,27214;3,29686;3,26507;3,25805;3,24524;
39;1209832;3,2318;3,24678;3,17463;3,14895;3,20707;
40;1209832;3,21349;3,22004;3,20445;3,18722;3,19572;
41;1209834;3,24779;3,29843;3,23159;3,23908;3,22965;
42;1209835;3,20511;3,26527;3,19243;3,22911;3,23932;
43;1209838;3,17164;3,19955;3,16158;3,17684;3,15551;
44;1209839;3,16503;3,21868;3,12025;3,09623;3,12651;
45;1209841;3,21394;3,2272;3,18174;3,25761;3,15169;
46;1209844;3,22547;3,2471;3,19761;3,23904;3,18607;
47;1209847;3,16437;3,18968;3,14495;3,14139;3,13147;
48;1209849;3,21828;3,2955;3,20654;3,24467;3,22912;
49;1209852;3,19912;3,24124;3,23767;3,28461;3,26305;
50;1209853;3,15032;3,22028;3,13346;3,1852;3,15665;
51;1209854;3,21093;3,26293;3,21516;3,1979;3,19115;
52;1209856;3,23219;3,25744;3,24888;3,23671;3,25511;
53;1209858;3,25938;3,27268;3,18844;3,17704;3,22317;
54;1209860;3,20446;3,23373;3,20644;3,24656;3,1818;
55;1209862;3,21986;3,19157;3,1808;3,23369;3,20479;
56;1209866;3,20421;3,25851;3,22243;3,21087;3,22378;
57;1209867;3,18639;3,19755;3,17149;3,31;3,16672;
58;1209867;3,24694;3,22098;3,1875;3,31622;3,2225;
59;1209867;3,20129;3,27144;3,24546;3,21967;3,18966;
60;1209868;3,20466;3,24687;3,18776;3,25582;3,19871;
61;1209869;3,27881;3,34256;3,26768;3,26818;3,25747;
62;1209870;3,19895;3,21103;3,21232;3,22338;3,18606;
63;1209872;3,28549;3,21598;3,21649;3,21967;3,29574;
64;1209873;3,32047;3,23112;3,26328;3,28188;3,26958;
65;1209876;3,21602;3,25555;3,24084;3,19185;3,24573;
66;1209886;3,23474;3,49055;3,20482;3,24337;3,21504;
67;1209888;3,27427;3,24205;3,25488;3,25896;3,22351;
68;1209889;3,17506;3,26312;3,21524;3,1995;3,21022;
69;1209891;3,20773;3,22699;3,2601;3,25777;3,26942;
70;1209893;3,2163;3,27393;3,22517;3,27236;3,24208;
71;1209896;3,23709;3,28636;3,19929;3,28335;3,27037;
72;1209899;3,24812;3,29898;3,20664;3,25732;3,28027;
73;1209901;3,23697;3,2795;3,23946;3,25017;3,24265;
74;1209904;3,30614;3,32081;3,28968;3,30432;3,29753;
75;1209905;3,23687;3,39122;3,23923;3,2233;3,28323;
76;1209907;3,3561;3,42173;3,35487;3,3387;3,37466;
77;1209908;3,33747;3,35408;3,34147;3,28262;3,34861;
78;1209909;3,34083;3,33176;3,2879;3,40226;3,34279;
79;1209911;3,41055;3,4445;3,42329;3,4418;3,35387;
80;1209913;3,2539;3,26167;3,24691;3,22946;3,2204;
81;1209914;3,39542;3,38286;3,39524;3,42775;3,37958;
82;1209916;3,37499;3,40502;3,34367;3,44551;3,36734;
83;1209917;3,37893;3,3884;3,36686;4,58327;3,39208;
84;1209918;3,33371;3,36484;3,35332;3,33771;3,35501;
85;1209919;3,33406;3,36576;3,31614;3,29361;3,3139;
86;1209920;3,36163;3,40867;3,41082;3,39276;3,38303;
87;1209921;3,21454;3,27409;3,23125;3,20942;3,22289;
88;1209923;3,13371;3,17065;3,38276;3,13331;3,19663;
89;1209925;3,48184;3,25359;3,24051;4,44614;3,22706;
90;1209927;3,22505;3,28881;3,2305;3,25787;3,28879;
91;1209930;3,26229;3,29259;3,25571;4,06936;3,29461;
92;1209931;3,26289;3,26705;3,20829;3,27731;3,23001;
93;1209933;3,25296;3,27615;3,27202;3,71968;3,28546;
94;1209933;3,22374;3,31318;3,27709;3,26805;3,27027;
95;1209933;3,21587;3,25629;3,22845;3,19573;3,19835;
96;1209935;3,2697;3,31286;3,2604;3,23061;3,23398;
97;1209937;3,27061;3,7638;3,25072;3,25656;3,28694;
98;1209939;3,27;3,28834;3,22683;3,2572;3,21839;
99;1209940;3,18716;3,23002;3,22508;3,26214;3,18195;
100;1209942;3,29456;3,30422;3,3521;3,32851;3,3119;
101;1209943;3,34153;3,34496;3,36826;3,35693;3,35598;
102;1209945;3,33595;3,36271;3,30022;3,3391;3,34696;
103;1209946;3,27231;3,29608;3,15888;3,27771;3,24095;
104;1209947;3,38311;3,42358;3,39719;3,37489;3,33114;
105;1209948;3,31196;3,28788;3,25773;3,33528;3,24912;
106;1209948;3,20936;3,22107;3,26325;3,21374;3,22607;
107;1209948;3,314;3,32013;3,27946;3,33244;3,31661;
108;1209950;3,25397;3,28328;3,24046;3,34973;3,25478;
109;1209952;3,19869;3,26529;3,2439;3,25775;3,28743;
110;1209956;3,33705;3,39314;3,35169;3,34605;3,34221;
111;1209957;3,24134;3,27019;3,20706;3,18579;3,27397;
112;1209957;3,32376;3,35683;3,31799;3,3859;3,34996;
113;1209957;3,49759;3,57501;3,46723;3,5228;3,47665;
114;1209957;3,42936;3,48477;3,45465;3,48423;3,51875;
115;1209957;3,214;3,22103;3,18901;3,19374;3,21493;
116;1209958;3,13639;3,21843;3,19086;3,2131;3,19344;
117;1209958;3,06917;3,11968;3,12795;3,10049;3,13063;
118;1209958;3,31148;3,2157;3,28496;3,3041;3,27616;
119;1209958;3,38699;3,47399;3,40012;3,44708;3,45119;
120;1209958;3,41989;3,37636;3,40989;3,49853;3,3315;
121;1209958;3,473;3,50499;3,49013;3,60256;3,49397;
122;1209958;3,17533;3,22012;3,26537;3,19358;3,26988;
123;1209958;3,34463;3,343;3,54483;3,40528;3,3708;
124;1209958;3,32699;3,36433;3,2872;3,32635;3,33465;
125;1209958;3,24872;3,19638;3,21591;3,19771;3,19971;
126;1209959;3,2385;3,21932;3,20782;3,25982;3,24309;
127;1209959;3,61632;3,63316;3,89026;3,67845;3,57139;
128;1209959;3,28469;3,37775;3,24057;3,31767;3,20404;
129;1209959;3,21553;3,26457;3,23764;3,22518;3,28083;
130;1209959;3,28583;3,31354;3,31334;3,29294;3,34268;
131;1209959;3,27786;3,25224;3,33672;3,25783;3,24978;
132;1209959;3,18416;3,19783;3,17847;3,20475;3,16114;
133;1209959;3,2667;3,28681;3,42864;3,31424;3,25118;
134;1209959;3,23864;3,32049;3,23916;3,29996;3,27216;
135;1209961;3,30647;3,27143;3,28686;3,35826;3,36258;
136;1209962;3,25053;3,25749;3,2866;3,25958;3,26436;
137;1209962;3,27656;3,30599;3,25095;3,2894;3,26379;
138;1209962;3,33352;3,39267;3,41795;3,2933;3,33445;
139;1209962;3,26746;3,33164;3,31508;3,31091;3,31957;
140;1209962;3,43955;3,42622;3,45614;3,47858;3,42855;
141;1209962;3,26062;3,27807;3,27523;3,27227;3,29919;
142;1209962;3,26301;3,25158;3,28344;3,26377;3,25305;
143;1209962;3,3074;3,33778;3,30371;3,2963;3,28468;
144;1209962;3,27691;3,25714;3,23386;3,32281;3,24383;
145;1209962;3,48058;3,47223;3,82462;3,43506;3,46801;
146;1209962;3,43315;3,44746;3,40641;3,41617;3,45809;
147;1209962;3,35402;3,33256;3,32622;3,3443;3,34727;
148;1209962;3,31349;3,32185;3,27832;3,30978;3,30239;
149;1209963;3,56529;3,59666;3,4998;3,57617;3,61086;
150;1209964;3,34701;3,32911;3,32105;3,30764;3,33601;
151;1209965;3,3214;3,30848;3,2954;3,31703;3,26754;
152;1209965;3,34338;3,33025;3,34824;3,3585;3,37555;
153;1209965;3,32873;3,37883;3,32036;3,30579;3,28865;
154;1209965;3,2678;3,28221;3,23801;3,29523;3,18668;
155;1209965;3,41622;3,49284;3,43678;3,4588;3,42925;
156;1209965;3,76675;3,66333;3,63709;3,68019;3,67021;
157;1209965;3,3602;3,34574;3,31088;3,30646;3,32804;
158;1209965;3,24957;3,26159;3,19697;3,29863;3,21771;
159;1209965;3,57401;3,58996;3,52336;3,57467;3,50736;
160;1209965;3,48798;3,37363;3,40485;3,35184;3,42045;
161;1209966;3,43546;3,32989;3,34283;3,3477;3,37687;
162;1209966;3,4256;3,44911;3,42772;3,42306;3,43643;
163;1209966;3,48051;3,41749;3,42832;3,49711;3,42822;
164;1209966;3,41316;3,39628;3,42456;3,42059;3,43891;
165;1209966;3,53934;3,46753;3,49916;3,39999;3,47488;
166;1209966;3,42309;3,35926;3,42083;3,36741;3,41323;
167;1209966;3,42489;3,4637;3,39504;3,38594;3,4191;
168;1209966;3,48921;3,4736;3,4532;3,44523;3,46627;
169;1209966;3,39277;3,39131;3,44021;3,37993;3,42148;
170;1209966;3,39014;3,34398;3,35988;3,36108;3,33124;
171;1209966;3,35603;3,36039;3,36706;3,33346;3,36644;
172;1209966;3,33224;3,30965;3,31104;3,29086;3,30223;
173;1209968;3,37873;3,38271;3,35898;3,41926;3,40378;
174;1209970;3,44849;3,4867;3,51223;3,52756;3,4997;
175;1209970;3,36275;3,31904;3,32765;3,28184;3,36071;
176;1209970;3,22554;3,29279;3,2402;3,24482;3,22124;
177;1209970;3,20105;3,27507;3,21307;3,18905;3,26363;
178;1209970;3,27335;3,32237;3,28603;3,28856;3,35643;
179;1209970;3,29429;3,30644;3,27744;3,27495;3,31447;
180;1209970;4,2272;3,31717;3,33521;3,26046;3,32846;
181;1209970;3,32393;3,35169;3,33655;3,33064;3,30855;
182;1209970;3,31495;3,35713;3,30538;3,30339;3,30336;
183;1209970;3,32295;3,36306;3,30703;3,30873;3,28919;
184;1209970;3,30725;3,33886;3,32129;3,39151;3,39154;
185;1209970;3,31262;3,30314;3,31995;3,31078;3,34868;
186;1209970;3,30258;3,3162;3,3537;3,294;3,31617;
187;1209970;3,36884;3,31069;3,43791;3,34226;3,36957;
188;1209970;3,42601;3,36362;3,36834;3,35359;3,37134;
189;1209970;3,27054;3,3269;3,31876;3,2739;3,25944;
190;1209970;3,30739;3,31638;3,31934;3,30785;3,32338;
191;1209970;3,27019;3,35492;3,32293;3,31111;3,28312;
192;1209970;3,34203;3,35134;3,33605;3,29437;3,30834;
193;1209970;3,32654;3,33145;3,2946;3,27663;3,32923;
194;1209970;3,30495;3,29049;3,2859;3,33338;3,32942;
195;1209970;3,34434;3,38321;3,33934;3,28007;3,31383;
196;1209970;3,43691;3,48528;3,441;3,47168;3,46864;
197;1209970;3,5744;3,61526;3,59685;3,53461;3,55733;
198;1209970;3,58025;3,5957;3,54263;3,5731;3,61008;
199;1209970;3,23793;3,27136;3,22418;3,33285;3,29801;
200;1209970;3,25682;3,24344;3,23717;3,29438;3,23925;
201;1209970;3,32385;3,30816;3,30197;3,30345;3,35388;
202;1209970;3,41725;3,45522;3,44472;3,39528;3,43666;
203;1209970;3,64694;3,63377;3,6587;3,67923;3,66398;
204;1209970;3,31559;3,36115;3,32386;3,35021;3,32863;
205;1209970;3,32881;3,2851;3,30578;3,35683;3,28808;
206;1209970;3,27778;3,32858;3,29296;3,26253;3,30099;
207;1209971;3,29932;3,28127;3,28685;3,32716;3,33125;
208;1209973;3,37139;3,39256;3,36722;3,39314;3,31294;
209;1209975;3,34083;3,31255;3,27445;3,34704;3,32851;
210;1209976;3,34893;3,3528;3,33017;3,29296;3,28554;
211;1209978;3,27422;3,4643;3,26325;3,24437;3,25154;
212;1209980;3,56867;3,53182;3,52331;3,54391;3,53073;
213;1209982;3,29102;3,3347;3,32143;3,88158;3,32346;
214;1209985;3,22526;3,28653;3,22344;3,20222;3,22866;
215;1209986;3,28491;3,35195;3,28941;3,29778;3,29865;
216;1209988;3,33704;3,34431;3,32528;3,34899;3,37037;
217;1209988;3,32542;3,3975;3,45955;3,29381;3,29994;
218;1209988;3,30371;3,31361;3,24888;3,32266;3,2651;
219;1209988;3,27425;3,27169;3,2394;3,28111;3,26349;
220;1209988;3,42142;3,41323;3,41024;3,38924;3,44376;
221;1209990;3,77571;3,70774;3,70209;3,71064;3,73018;
222;1209992;3,31385;3,31739;3,31872;3,37856;3,36854;
223;1209994;3,29987;3,33298;3,31706;3,33212;3,34511;
224;1209995;3,44077;3,47233;3,42527;3,43197;3,41246;
225;1209996;3,71068;3,71734;3,71102;3,6912;3,69411;
226;1209996;3,62156;3,6319;3,58862;3,5498;3,56068;
227;1209996;3,38498;3,32358;3,35639;3,36052;3,33501;
228;1209996;3,32886;3,36737;3,32398;3,3251;3,31458;
229;1209996;3,32733;3,35903;3,29899;3,2874;3,32809;
230;1209996;3,46818;3,47073;3,46806;3,46902;3,4095;
231;1209996;3,7385;3,70164;3,72393;3,68593;3,71141;
232;1209996;3,77096;3,76061;3,65992;3,68909;3,69354;
233;1209996;3,67628;3,70012;3,69489;3,74808;3,67684;
234;1209996;3,40186;3,35504;3,35485;3,34346;3,34314;
235;1209996;3,3101;3,36222;3,3269;3,27495;3,30032;
236;1209996;3,31932;3,3122;3,30529;3,3304;3,30256;
237;1209996;3,49705;3,47579;3,41899;3,47595;3,44945;
238;1209996;3,45488;3,47727;3,44375;3,46049;3,39915;
239;1209996;3,40025;3,41196;3,42957;3,39373;3,40146;
240;1209996;3,69971;3,6825;3,72712;3,68388;3,6519;
241;1209996;3,73724;3,66975;3,70722;3,71013;3,71425;
242;1209996;3,28253;3,3299;3,3188;3,29835;3,31764;
243;1209998;3,3801;3,4351;3,41614;3,42843;3,49695;
244;1210000;3,31433;3,34496;3,34305;3,32007;3,35622;
245;1210002;3,25597;3,27087;3,28051;3,22426;3,72304;
246;1210004;3,30307;3,3432;3,29094;3,29535;3,41439;
247;1210004;3,33349;3,37703;3,31587;3,24412;3,28636;
248;1210004;3,236;3,30382;3,2902;3,319;3,2899;
249;1210004;3,25541;3,24801;3,26356;3,22383;3,2441;
250;1210004;3,25587;3,23409;3,2622;3,24608;3,20518;
251;1210006;3,23137;3,2542;3,27819;3,25532;3,25679;
252;1210009;3,28154;3,32149;3,29475;3,28207;3,2923;
253;1210011;3,25622;3,30311;3,27686;3,25656;3,26058;
254;1210013;3,30715;3,31391;3,36147;3,32032;3,30193;
255;1210016;3,30086;3,3112;3,2916;3,27615;3,2695;
256;1210017;3,32804;3,34531;3,32884;3,33943;3,37908;
257;1210018;3,29999;3,34471;3,34195;3,34161;3,28849;
258;1210021;3,34056;3,31128;3,289;3,32281;3,32306;
259;1210022;3,30408;3,39457;3,29951;3,39192;3,28778;
260;1210023;3,2873;3,34154;3,3615;3,31332;3,35567;
261;1210025;3,28063;3,27514;3,2674;3,28296;3,2533;
262;1210027;3,27646;3,32104;3,25702;3,21367;3,27465;
263;1210028;3,29953;3,39423;3,30294;3,3957;3,36558;
264;1210031;3,29809;3,33354;3,31017;3,3054;3,31167;
265;1210033;3,28501;3,32718;3,33054;3,35793;3,3368;
266;1210034;3,28702;3,42382;3,2933;3,312;3,29892;
267;1210036;3,43422;3,50849;3,44686;3,44963;3,46281;
268;1210037;3,28911;3,33762;3,33614;3,30061;3,40563;
269;1210039;3,33489;3,34751;3,35508;3,36929;3,3283;
270;1210042;3,28451;3,34995;3,26979;3,30919;3,2921;
271;1210043;3,43534;3,61413;3,46129;3,40271;3,46373;
272;1210044;3,28942;3,32286;3,26149;3,31373;3,22835;
273;1210048;3,3533;3,34258;3,29738;3,40258;3,30037;
274;1210049;4,67075;3,47525;3,40248;3,5406;3,44275;
275;1210050;3,50529;3,44673;3,47225;3,48006;3,47548;
276;1210052;3,32374;3,34949;3,30171;3,3863;3,30451;
277;1210055;3,3118;3,34841;3,30419;3,3526;3,30398;
278;1210057;3,44361;3,33326;3,33967;3,41718;3,29013;
279;1210059;3,28661;3,30854;3,33573;3,40708;3,28063;
280;1210061;3,29123;3,33228;3,2806;3,24539;3,32284;
281;1210062;3,29877;3,33392;3,31871;3,35347;3,30349;
282;1210063;3,6444;3,69039;3,66208;3,70239;3,68679;
283;1210065;3,2606;3,25654;3,24315;3,25151;3,25789;
284;1210067;3,37478;3,40323;3,38075;3,44056;3,38765;
285;1210069;3,42643;3,512;3,45391;3,46077;3,44795;
286;1210072;3,26311;3,32382;3,24807;3,31372;3,28725;
287;1210074;3,41174;3,40182;3,42511;3,3952;3,40759;
288;1210076;3,67441;3,62374;3,66042;3,62087;3,70763;
289;1210078;3,4922;3,56805;3,47862;3,51026;3,52223;
290;1210079;3,33175;3,38247;3,25389;3,27587;3,31124;
291;1210079;3,24013;3,29906;3,28067;3,2677;3,25054;
292;1210080;3,24753;3,82143;3,28892;3,3177;3,2473;
293;1210080;3,44589;3,42486;3,4138;3,41973;3,39362;
294;1210080;3,48956;3,58588;3,51525;3,56559;3,52402;
295;1210082;3,42327;3,47097;3,41414;3,40355;3,42179;
296;1210082;3,24443;3,29478;3,26883;3,29585;3,22274;
297;1210082;3,25428;3,29284;3,30584;3,33139;3,31473;
298;1210084;3,26882;3,29943;3,31432;3,28294;3,25048;
299;1210084;3,41154;3,42667;3,39914;3,41093;3,44018;
300;1210084;3,43258;3,46037;3,41838;3,49436;3,40973;
301;1210084;3,40691;3,4639;3,41907;3,51523;3,41429;
302;1210084;3,49321;3,46648;3,47832;3,4955;3,48479;
303;1210084;3,4824;3,52753;3,45778;3,46975;3,43812;
304;1210084;3,50426;3,53039;3,49069;3,5142;3,54047;
305;1210084;3,29289;3,27158;3,21479;3,31583;3,28335;
306;1210084;3,26682;3,30892;3,34083;3,35943;3,32904;
307;1210084;3,55655;3,62841;3,51772;3,54473;3,58732;
308;1210084;3,5869;3,60212;3,64864;3,64587;3,62962;
309;1210084;3,59653;3,66641;3,6051;3,59407;3,61664;
310;1210084;3,19787;3,2482;3,21029;3,19571;3,67925;
311;1210084;3,36062;3,37925;3,28627;3,33975;3,33803;
312;1210084;3,2317;3,72702;3,2068;3,2337;3,2896;
313;1210084;3,41411;3,45251;3,3813;3,43122;3,3761;
314;1210084;3,31798;3,35822;3,29478;3,33433;3,33927;
315;1210084;3,2216;3,28633;3,27947;3,25953;3,25407;
316;1210084;3,41942;3,46023;3,42832;3,37853;3,37634;
317;1210084;3,32264;3,34274;3,33672;3,39303;3,32549;
318;1210084;3,25032;3,25957;3,24617;3,2974;3,26983;
319;1210084;3,28157;3,33999;3,26524;3,32881;3,28503;
320;1210084;3,27643;3,30051;3,2522;3,25262;3,26305;
321;1210084;3,27507;3,32055;3,30695;3,33864;3,28112;
322;1210084;3,29006;3,33244;3,29687;3,33072;3,30018;
323;1210084;3,39423;3,42459;3,40204;3,41545;3,47782;
324;1210084;3,67348;3,62913;3,60104;3,6028;3,54659;
325;1210084;3,67358;3,73012;3,69861;3,73963;3,67166;
326;1210084;3,6459;3,64711;3,66959;3,65559;3,66244;
327;1210084;3,54691;3,52495;3,48718;3,45571;3,56806;
328;1210084;3,58745;3,58231;3,65589;3,60054;3,59256;
329;1210084;3,2762;3,3144;3,27322;3,2379;3,26528;
330;1210086;3,26468;3,32094;3,29623;3,30471;3,32658;
331;1210088;3,52589;3,58375;3,56038;3,50325;3,56884;
332;1210091;3,62467;3,60057;3,53632;3,57206;3,62647;
333;1210092;3,32788;3,33555;3,3542;3,32102;3,37159;
334;1210094;3,31823;3,30329;3,31953;3,31389;3,29577;
335;1210096;3,32334;3,33475;3,33226;3,32661;3,29262;
336;1210097;3,24181;3,2414;3,26097;3,22213;3,2445;
337;1210099;3,44597;3,4243;3,43125;3,41455;3,42014;
338;1210100;3,31493;3,31329;3,32574;3,30484;3,32924;
339;1210101;3,32457;3,35901;3,29942;3,3429;3,31003;
340;1210103;3,2932;3,34681;3,30425;3,30553;3,28439;
341;1210105;3,31371;3,3351;3,33868;3,29499;3,31306;
342;1210107;3,29079;3,32924;3,33475;3,31808;3,31575;
343;1210109;3,34086;3,36086;3,29093;3,28022;3,34096;
344;1210109;3,35083;3,32384;3,29016;3,97291;3,3074;
345;1210109;3,47127;3,52035;3,48284;3,50222;3,42032;
346;1210109;3,52651;3,4897;3,54076;3,52713;3,57513;
347;1210109;3,66164;3,64894;3,62688;3,58806;3,61557;
348;1210109;3,39042;3,39038;3,32757;3,40469;3,35285;
349;1210109;3,33344;3,30041;3,31638;3,28127;3,28406;
350;1210109;3,29339;3,35368;3,32534;3,31472;3,30846;
351;1210109;3,46406;3,60149;3,48143;3,4982;3,52005;
352;1210109;3,54711;3,58949;3,5698;3,59623;3,58282;
353;1210109;3,3473;3,31568;3,32152;3,31554;3,3081;
354;1210109;3,4109;3,40705;3,46121;3,44643;3,45851;
355;1210109;3,43743;3,45416;3,5177;3,43504;3,43186;
356;1210111;3,51643;3,60475;3,57446;3,54732;3,56971;
357;1210113;3,35781;3,31484;3,35673;3,43247;3,31005;
358;1210115;3,3401;3,30682;3,32022;3,33333;3,32923;
359;1210116;3,30362;3,30995;3,35298;3,28586;3,30776;
360;1210116;3,38232;3,44915;3,44362;3,42841;3,40041;
361;1210116;3,37452;3,42424;3,39452;3,39907;3,47464;
362;1210116;3,70702;3,70508;3,73908;3,62825;3,68039;
363;1210117;3,48479;3,4724;3,44035;3,42279;3,4777;
364;1210117;3,31673;3,32061;3,35414;4,32335;3,32936;
365;1210117;3,27208;3,22938;3,26626;3,29682;3,24147;
366;1210117;3,48217;3,43167;3,44847;3,42343;3,50412;
367;1210117;3,62852;3,64031;3,68357;3,63876;3,62759;
368;1210117;3,44895;3,47694;3,46794;3,46741;3,46661;
369;1210117;3,37484;3,38953;3,32954;3,30995;3,32906;
370;1210117;3,23935;3,34683;3,31434;3,23978;3,27052;
371;1210117;3,30738;3,30876;3,34803;3,30531;3,36689;
372;1210117;3,35133;3,33704;3,34483;3,30647;3,32207;
373;1210117;3,36563;3,43315;3,40341;3,40135;3,39865;
374;1210117;3,68052;3,70707;3,68407;3,62022;3,67163;
375;1210117;3,27354;3,34069;3,31988;3,38311;3,31864;
376;1210117;3,24302;3,33234;3,28712;3,30153;3,25871;
377;1210117;3,29842;3,3802;3,36013;3,31277;3,29189;
378;1210117;4,31553;3,33304;3,28714;3,30541;3,32733;
379;1210117;3,29666;3,31305;3,29816;3,2603;3,29696;
380;1210117;3,29261;3,31187;3,30091;3,32218;3,30471;
381;1210117;3,27367;3,33619;3,31453;3,27006;3,31165;
382;1210119;3,29927;3,30977;3,31205;3,30307;3,28421;
383;1210121;3,32224;3,27697;3,31172;3,27819;3,29061;
384;1210123;3,35055;3,32563;3,34525;3,32185;3,33505;
385;1210125;3,35527;3,34771;3,34308;3,3301;3,33524;
386;1210127;3,34868;3,33547;3,31013;3,32518;3,36373;
387;1210130;3,29285;3,23325;3,29466;3,33176;3,2744;
388;1210130;3,3521;3,35645;3,36479;3,35338;3,33074;
389;1210130;3,33317;3,36227;3,3258;3,35648;3,32786;
390;1210130;3,33122;3,33503;3,37565;3,31878;3,33639;
391;1210130;3,26493;3,27869;3,26233;3,30801;3,34809;
392;1210130;3,36508;3,30753;3,33139;3,36348;3,34758;
393;1210130;3,32805;3,32724;3,33166;3,32617;3,32338;
394;1210130;3,29197;3,32011;3,32182;3,30673;3,32054;
395;1210130;3,31244;3,31975;3,34048;3,29056;3,32097;
396;1210130;3,62484;3,58255;3,6551;3,63132;3,64076;
397;1210130;3,6381;3,62678;3,67675;3,65143;3,66864;
398;1210130;3,4826;3,46455;3,48713;3,45391;3,50191;
399;1210130;3,34988;3,38974;3,35289;3,31515;3,3531;
400;1210130;3,52686;3,41582;3,40109;3,44138;3,37871;
401;1210130;3,27166;3,2645;3,31237;3,27912;3,27009;
402;1210130;3,44927;3,46488;3,49461;3,47753;3,4274;
403;1210130;3,29166;3,35036;3,37474;3,30349;3,32404;
404;1210130;3,2854;3,34297;3,33568;3,36874;3,31253;
405;1210130;3,30317;3,31359;3,30575;3,33549;3,39902;
406;1210130;3,421;3,4311;3,3938;3,4522;3,44977;
407;1210130;3,44006;3,42399;3,44081;3,43734;3,40179;
408;1210132;3,44327;3,42905;3,42019;3,47075;3,38467;
409;1210134;3,35722;3,34516;3,3562;3,36679;3,30539;
410;1210137;3,33616;3,29511;3,32833;3,27756;3,33019;
411;1210139;3,3388;3,4087;3,28436;3,28601;3,27766;
412;1210141;3,32317;3,34073;3,31061;3,32307;3,33086;
413;1210143;3,27939;3,34411;3,29637;3,32183;3,31014;
414;1210145;3,27019;3,37253;3,27366;3,30461;3,25764;
415;1210147;3,32357;3,31453;3,3849;3,28947;3,32927;
416;1210150;3,32063;3,27331;3,2912;3,27824;3,29428;
417;1210152;3,42117;3,44406;3,44484;3,39799;3,44579;
418;1210154;3,47205;3,38544;3,42012;3,39407;3,4071;
419;1210157;3,74152;3,67219;3,7131;3,69883;3,70212;
420;1210158;3,36652;3,36351;3,37823;3,37286;3,34875;
421;1210159;3,33672;3,38774;3,34162;3,3555;3,34536;
422;1210161;3,39559;3,39987;3,35158;3,45921;3,37566;
423;1210163;3,42069;3,44332;3,40958;3,4249;3,41511;
424;1210165;3,42411;3,41427;3,39264;3,46088;3,3881;
425;1210167;3,49465;3,59389;3,60656;3,57495;3,5845;
426;1210169;3,44926;3,47099;3,45168;3,44482;3,4328;
427;1210171;3,31486;3,33438;3,32011;3,37234;3,37793;
428;1210174;3,41296;3,40029;3,42203;3,42774;3,41109;
429;1210175;3,54312;3,59683;3,54255;3,51871;3,54223;
430;1210176;3,41728;3,46801;3,43567;3,42752;3,4377;
431;1210178;3,4137;3,40119;3,4193;3,35973;3,38362;
432;1210178;3,29664;3,33443;3,34458;3,3632;3,31264;
433;1210178;3,38686;3,39115;3,3732;3,40043;3,36113;
434;1210178;3,37506;3,43729;3,43395;3,46065;3,37914;
435;1210178;3,49692;3,61953;3,62243;3,54931;3,56547;
436;1210178;3,50122;3,57799;3,51979;3,53762;3,50501;
437;1210178;3,41738;3,50938;3,47783;3,4491;3,50758;
438;1210178;3,46843;3,53319;3,46879;3,45736;3,48552;
439;1210178;3,35768;3,36215;3,35743;3,34578;3,38763;
440;1210178;3,39021;3,45482;3,45862;3,43913;3,44469;
441;1210178;3,44613;3,45518;3,4154;3,497;3,44294;
442;1210178;3,53376;3,51628;3,4752;3,47583;3,48466;
443;1210178;3,45901;3,47145;3,46717;3,49768;3,4771;
444;1210178;3,52146;3,50981;3,51086;3,55096;3,54476;
445;1210178;3,69432;3,69324;3,70252;3,68638;3,70947;
446;1210178;3,49502;3,51639;3,59683;3,53574;3,4834;
447;1210178;3,68108;3,64269;3,61849;3,63124;3,69923;
448;1210178;3,57226;3,60693;3,60457;3,55642;3,58799;
449;1210178;3,43554;3,43564;3,42405;3,50225;3,52795;
450;1210178;3,2462;3,26277;3,25357;3,31984;3,2977;
451;1210178;3,33065;3,3497;3,33756;3,37626;3,30507;
452;1210178;3,28834;3,32741;3,30443;3,36518;3,32405;
453;1210178;3,32298;3,36007;3,28882;3,30197;3,34879;
454;1210178;3,5051;3,42482;3,44859;3,41158;3,48251;
455;1210178;3,46494;3,44839;3,40591;3,55571;3,48061;
456;1210178;3,41441;3,48365;3,38242;3,39837;3,39277;
457;1210178;3,54863;3,61993;3,5414;3,55142;3,54857;
458;1210178;3,30980;3,27989;3,27469;3,25891;3,26926;

==> benchmark/incremental/solver/solvingTime_clasp_10.csv <==
1;0.187
2;0.182
3;0.180
4;0.178
5;0.185
6;0.179
7;0.187
8;0.175
9;0.169
10;0.183
11;0.183
12;0.175
13;0.179
14;0.175
15;0.182
16;0.181
17;0.182
18;0.178
19;0.176
20;0.189
21;0.181
22;0.180
23;0.185
24;0.171
25;0.176
26;0.180
27;0.187
28;0.179
29;0.175
30;0.177
31;0.185
32;0.186
33;0.177
34;0.177
35;0.191
36;0.181
37;0.184
38;0.186
39;0.182
40;0.190
41;0.186
42;0.181
43;0.179
44;0.183
45;0.175
46;0.179
47;0.185
48;0.181
49;0.182
50;0.176
51;0.184
52;0.177
53;0.177
54;0.177
55;0.176
56;0.186
57;0.179
58;0.192
59;0.179
60;0.185
61;0.181
62;0.175
63;0.183
64;0.181
65;0.184
66;0.188
67;0.181
68;0.185
69;0.184
70;0.192
71;0.179
72;0.189
73;0.182
74;0.185
75;0.176
76;0.185
77;0.185
78;0.182
79;0.184
80;0.174
81;0.184
82;0.182
83;0.174
84;0.179
85;0.180
86;0.182
87;0.185
88;0.175
89;0.192
90;0.178
91;0.187
92;0.179
93;0.192
94;0.188
95;0.178
96;0.181
97;0.178
98;0.184
99;0.180
100;0.169
101;0.183
102;0.181
103;0.182
104;0.177
105;0.182
106;0.179
107;0.178
108;0.187
109;0.171
110;0.185
111;0.184
112;0.185
113;0.174
114;0.175
115;0.183
116;0.171
117;0.178
118;0.179
119;0.170
120;0.176
121;0.176
122;0.184
123;0.169
124;0.175
125;0.178
126;0.186
127;0.185
128;0.176
129;0.179
130;0.173
131;0.179
132;0.180
133;0.183
134;0.181
135;0.178
136;0.178
137;0.180
138;0.181
139;0.177
140;0.179
141;0.186
142;0.180
143;0.180
144;0.180
145;0.181
146;0.184
147;0.182
148;0.179
149;0.172
150;0.187
151;0.180
152;0.176
153;0.193
154;0.183
155;0.189
156;0.185
157;0.174
158;0.186
159;0.184
160;0.183
161;0.190
162;0.182
163;0.175
164;0.175
165;0.183
166;0.180
167;0.168
168;0.176
169;0.171
170;0.174
171;0.182
172;0.184
173;0.177
174;0.172
175;0.175
176;0.172
177;0.186
178;0.189
179;0.192
180;0.178
181;0.187
182;0.181
183;0.184
184;0.177
185;0.182
186;0.187
187;0.181
188;0.179
189;0.178
190;0.179
191;0.174
192;0.177
193;0.177
194;0.180
195;0.181
196;0.182
197;0.174
198;0.180
199;0.178
200;0.178
201;0.183
202;0.176
203;0.176
204;0.181
205;0.181
206;0.190
207;0.186
208;0.188
209;0.183
210;0.179
211;0.179
212;0.179
213;0.174
214;0.177
215;0.183
216;0.176
217;0.184
218;0.174
219;0.176
220;0.185
221;0.177
222;0.180
223;0.186
224;0.181
225;0.185
226;0.181
227;0.180
228;0.187
229;0.187
230;0.175
231;0.182
232;0.186
233;0.183
234;0.182
235;0.186
236;0.188
237;0.191
238;0.179
239;0.186
240;0.176
241;0.183
242;0.188
243;0.182
244;0.187
245;0.180
246;0.185
247;0.181
248;0.172
249;0.178
250;0.168
251;0.180
252;0.185
253;0.178
254;0.181
255;0.172
256;0.177
257;0.176
258;0.185
259;0.174
260;0.181
261;0.177
262;0.195
263;0.178
264;0.176
265;0.182
266;0.183
267;0.173
268;0.177
269;0.180
270;0.187
271;0.185
272;0.182
273;0.174
274;0.178
275;0.178
276;0.176
277;0.175
278;0.187
279;0.187
280;0.183
281;0.190
282;0.181
283;0.180
284;0.180
285;0.186
286;0.182
287;0.182
288;0.179
289;0.179
290;0.183
291;0.175
292;0.187
293;0.190
294;0.174
295;0.189
296;0.179
297;0.179
298;0.194
299;0.181
300;0.182
301;0.178
302;0.182
303;0.185
304;0.187
305;0.190
306;0.189
307;0.180
308;0.189
309;0.178
310;0.188
311;0.183
312;0.185
313;0.182
314;0.178
315;0.191
316;0.185
317;0.177
318;0.183
319;0.186
320;0.187
321;0.183
322;0.182
323;0.187
324;0.181
325;0.187
326;0.179
327;0.186
328;0.184
329;0.188
330;0.188
331;0.184
332;0.187
333;0.182
334;0.179
335;0.178
336;0.184
337;0.183
338;0.176
339;0.178
340;0.187
341;0.178
342;0.178
343;0.181
344;0.175
345;0.190
346;0.186
347;0.167
348;0.184
349;0.195
350;0.183
351;0.178
352;0.186
353;0.181
354;0.191
355;0.182
356;0.184
357;0.189
358;0.182
359;0.185
360;0.177
361;0.192
362;0.176
363;0.187
364;0.180
365;0.186
366;0.190
367;0.187
368;0.174
369;0.184
370;0.186
371;0.184
372;0.177
373;0.175
374;0.185
375;0.182
376;0.188
377;0.182
378;0.180
379;0.177
380;0.180
381;0.183
382;0.184
383;0.180
384;0.179
385;0.181
386;0.179
387;0.185
388;0.190
389;0.186
390;0.179
391;0.192
392;0.191
393;0.175
394;0.184
395;0.188
396;0.186
397;0.186
398;0.186
399;0.185
400;0.181
401;0.180
402;0.192
403;0.180
404;0.187
405;0.183
406;0.183
407;0.193
408;0.178
409;0.192
410;0.179
411;0.187
412;0.193
413;0.181
414;0.183
415;0.183
416;0.192
417;0.183
418;0.174
419;0.182
420;0.183
421;0.187
422;0.191
423;0.185
424;0.186
425;0.187
426;0.186
427;0.181
428;0.187
429;0.182
430;0.177
431;0.181
432;0.193
433;0.178
434;0.184
435;0.181
436;0.183
437;0.185
438;0.185
439;0.187
440;0.181
441;0.192
442;0.178
443;0.178
444;0.183
445;0.176
446;0.187
447;0.185
448;0.185
449;0.185
450;0.182
451;0.176
452;0.178
453;0.193
454;0.186
455;0.191
456;0.177
457;0.178
458;0.188
459;0.179


==> benchmark/incremental/solver/solvingTime_clasp_20.csv <==
1;1.464
2;1.377
3;1.336
4;1.360
5;1.343
6;1.359
7;1.350
8;1.358
9;1.352
10;1.353
11;1.349
12;1.335
13;1.354
14;1.345
15;1.360
16;1.352
17;1.329
18;1.332
19;1.352
20;1.364
21;1.324
22;1.339
23;1.341
24;1.324
25;1.347
26;1.348
27;1.338
28;1.329
29;1.328
30;1.319
31;1.354
32;1.361
33;1.362
34;1.341
35;1.354
36;1.351
37;1.342
38;1.347
39;1.363
40;1.370
41;1.363
42;1.361
43;1.364
44;1.353
45;1.454
46;1.341
47;1.355
48;1.361
49;1.347
50;1.373
51;1.372
52;1.356
53;1.364
54;1.349
55;1.386
56;1.349
57;1.371
58;1.363
59;1.369
60;1.362
61;1.357
62;1.359
63;1.363
64;1.358
65;1.345
66;1.350
67;1.358
68;1.373
69;1.361
70;1.365
71;1.354
72;1.351
73;1.349
74;1.372
75;1.366
76;1.357
77;1.337
78;1.372
79;1.396
80;1.366
81;1.332
82;1.369
83;1.357
84;1.358
85;1.357
86;1.369
87;1.348
88;1.341
89;1.338
90;1.386
91;1.344
92;1.370
93;1.369
94;1.369
95;1.377
96;1.362
97;1.381
98;1.357
99;1.362
100;1.344
101;1.342
102;1.363
103;1.339
104;1.358
105;1.349
106;1.354
107;1.350
108;1.354
109;1.328
110;1.363
111;1.360
112;1.341
113;1.344
114;1.360
115;1.373
116;1.349
117;1.346
118;1.341
119;1.366
120;1.350
121;1.340
122;1.390
123;1.329
124;1.373
125;1.349
126;1.361
127;1.332
128;1.356
129;1.350
130;1.356
131;1.361
132;1.350
133;1.354
134;1.363
135;1.353
136;1.359
137;1.325
138;1.364
139;1.361
140;1.354
141;1.348
142;1.360
143;1.354
144;1.362
145;1.353
146;1.371
147;1.348
148;1.357
149;1.360
150;1.342
151;1.332
152;1.342
153;1.354
154;1.371
155;1.355
156;1.354
157;1.350
158;1.376
159;1.347
160;1.359
161;1.379
162;1.361
163;1.355
164;1.359
165;1.384
166;1.372
167;1.357
168;1.348
169;1.366
170;1.338
171;1.334
172;1.360
173;1.330
174;1.337
175;1.336
176;1.344
177;1.336
178;1.346
179;1.351
180;1.346
181;1.352
182;1.339
183;1.338
184;1.341
185;1.364
186;1.364
187;1.319
188;1.345
189;1.330
190;1.331
191;1.336
192;1.336
193;1.342
194;1.362
195;1.362
196;1.327
197;1.324
198;1.359
199;1.344
200;1.337
201;1.320
202;1.348
203;1.324
204;1.314
205;1.349
206;1.345
207;1.310
208;1.353
209;1.363
210;1.332
211;1.333
212;1.347
213;1.345
214;1.371
215;1.355
216;1.335
217;1.322
218;1.364
219;1.351
220;1.353
221;1.347
222;1.361
223;1.366
224;1.337
225;1.348
226;1.361
227;1.339
228;1.337
229;1.350
230;1.342
231;1.341
232;1.346
233;1.344
234;1.334
235;1.373
236;1.332
237;1.356
238;1.367
239;1.331
240;1.332
241;1.358
242;1.329
243;1.347
244;1.365
245;1.359
246;1.357
247;1.336
248;1.347
249;1.338
250;1.349
251;1.339
252;1.342
253;1.328
254;1.333
255;1.378
256;1.328
257;1.338
258;1.347
259;1.354
260;1.330
261;1.347
262;1.350
263;1.349
264;1.361
265;1.354
266;1.352
267;1.341
268;1.337
269;1.332
270;1.320
271;1.344
272;1.341
273;1.335
274;1.324
275;1.335
276;1.318
277;1.324
278;1.332
279;1.348
280;1.332
281;1.334
282;1.360
283;1.370
284;1.342
285;1.370
286;1.363
287;1.324
288;1.355
289;1.379
290;1.336
291;1.337
292;1.342
293;1.358
294;1.371
295;1.385
296;1.347
297;1.344
298;1.357
299;1.332
300;1.347
301;1.352
302;1.364
303;1.347
304;1.332
305;1.332
306;1.355
307;1.348
308;1.345
309;1.362
310;1.347
311;1.345
312;1.361
313;1.341
314;1.351
315;1.362
316;1.346
317;1.356
318;1.365
319;1.366
320;1.337
321;1.341
322;1.360
323;1.368
324;1.365
325;1.353
326;1.360
327;1.348
328;1.350
329;1.351
330;1.345
331;1.350
332;1.357
333;1.373
334;1.340
335;1.340
336;1.340
337;1.349
338;1.372
339;1.350
340;1.360
341;1.355
342;1.353
343;1.342
344;1.354
345;1.352
346;1.351
347;1.380
348;1.374
349;1.368
350;1.338
351;1.367
352;1.372
353;1.356
354;1.351
355;1.361
356;1.346
357;1.361
358;1.363
359;1.343
360;1.332
361;1.362
362;1.354
363;1.341
364;1.378
365;1.380
366;1.349
367;1.365
368;1.354
369;1.362
370;1.382
371;1.327
372;1.354
373;1.341
374;1.343
375;1.339
376;1.356
377;1.337
378;1.347
379;1.340
380;1.329
381;1.326
382;1.321
383;1.342
384;1.360
385;1.356
386;1.356
387;1.359
388;1.357
389;1.370
390;1.359
391;1.374
392;1.367
393;1.363
394;1.354
395;1.376
396;1.353
397;1.349
398;1.373
399;1.381
400;1.357
401;1.372
402;1.357
403;1.370
404;1.347
405;1.354
406;1.352
407;1.368
408;1.349
409;1.392
410;1.374
411;1.356
412;1.360
413;1.379
414;1.368
415;1.361
416;1.368
417;1.365
418;1.353
419;1.356
420;1.376
421;1.382
422;1.372
423;1.350
424;1.353
425;1.370
426;1.373
427;1.363
428;1.355
429;1.367
430;1.365
431;1.367
432;1.354
433;1.364
434;1.346
435;1.360
436;1.364
437;1.348
438;1.369
439;1.358
440;1.350
441;1.364
442;1.369
443;1.352
444;1.366
445;1.355
446;1.363
447;1.353
448;1.360
449;1.363
450;1.370
451;1.350
452;1.381
453;1.378
454;1.363
455;1.344
456;1.358
457;1.369
458;1.368
459;1.346


==> benchmark/incremental/solver/solvingTime_clasp_30.csv <==
1;4.564
2;4.371
3;4.356
4;4.335
5;4.300
6;4.334
7;4.327
8;4.322
9;4.306
10;4.311
11;4.339
12;4.396
13;4.310
14;4.374
15;4.291
16;4.328
17;4.355
18;4.346
19;4.375
20;4.378
21;4.354
22;4.325
23;4.379
24;4.321
25;4.366
26;4.335
27;4.329
28;4.319
29;4.351
30;4.328
31;4.345
32;4.343
33;4.321
34;4.279
35;4.329
36;4.323
37;4.319
38;4.315
39;4.254
40;4.342
41;4.341
42;4.312
43;4.335
44;4.354
45;4.243
46;4.708
47;4.330
48;4.295
49;4.328
50;4.302
51;4.326
52;4.316
53;4.325
54;4.331
55;4.341
56;4.317
57;4.305
58;4.322
59;4.355
60;4.247
61;4.318
62;4.340
63;4.341
64;4.351
65;4.344
66;4.319
67;4.268
68;4.311
69;4.329
70;4.340
71;4.333
72;4.294
73;4.342
74;4.343
75;4.301
76;4.340
77;4.335
78;4.342
79;4.243
80;4.309
81;4.355
82;4.332
83;4.324
84;4.381
85;4.339
86;4.354
87;4.336
88;4.323
89;4.332
90;4.348
91;4.335
92;4.310
93;4.262
94;4.317
95;4.334
96;4.275
97;4.333
98;4.327
99;4.330
100;4.376
101;4.347
102;4.364
103;4.351
104;4.342
105;4.335
106;4.362
107;4.278
108;4.344
109;4.349
110;4.305
111;4.401
112;4.397
113;4.300
114;4.378
115;4.407
116;4.343
117;4.359
118;4.384
119;4.422
120;4.354
121;4.348
122;4.363
123;4.369
124;4.324
125;4.371
126;4.366
127;4.339
128;4.349
129;4.368
130;4.389
131;4.387
132;4.388
133;4.366
134;4.380
135;4.354
136;4.350
137;4.323
138;4.346
139;4.366
140;4.349
141;4.365
142;4.371
143;4.338
144;4.340
145;4.352
146;4.350
147;4.356
148;4.378
149;4.370
150;4.366
151;4.393
152;4.376
153;4.402
154;4.384
155;4.419
156;4.346
157;4.364
158;4.391
159;4.373
160;4.360
161;4.314
162;4.303
163;4.355
164;4.354
165;4.361
166;4.405
167;4.345
168;4.365
169;4.343
170;4.356
171;4.348
172;4.380
173;4.372
174;4.414
175;4.383
176;4.380
177;4.346
178;4.368
179;4.390
180;4.370
181;4.342
182;4.343
183;4.401
184;4.386
185;4.418
186;4.380
187;4.397
188;4.374
189;4.374
190;4.373
191;4.386
192;4.398
193;4.377
194;4.389
195;4.377
196;4.378
197;4.389
198;4.353
199;4.388
200;4.281
201;4.412
202;4.344
203;4.381
204;4.379
205;4.358
206;4.313
207;4.375
208;4.375
209;4.333
210;4.335
211;4.349
212;4.342
213;4.349
214;4.338
215;4.284
216;4.360
217;4.374
218;4.306
219;4.369
220;4.334
221;4.347
222;4.358
223;4.337
224;4.356
225;4.364
226;4.347
227;4.348
228;4.314
229;4.371
230;4.332
231;4.341
232;4.361
233;4.350
234;4.385
235;4.342
236;4.345
237;4.340
238;4.356
239;4.374
240;4.359
241;4.376
242;4.342
243;4.348
244;4.366
245;4.349
246;4.358
247;4.362
248;4.343
249;4.388
250;4.358
251;4.368
252;4.384
253;4.354
254;4.379
255;4.365
256;4.368
257;4.352
258;4.351
259;4.344
260;4.376
261;4.394
262;4.349
263;4.342
264;4.410
265;4.380
266;4.391
267;4.368
268;4.324
269;4.353
270;4.309
271;4.394
272;4.292
273;4.302
274;4.315
275;4.335
276;4.349
277;4.354
278;4.307
279;4.310
280;4.301
281;4.334
282;4.330
283;4.378
284;4.314
285;4.343
286;4.362
287;4.428
288;4.391
289;4.291
290;4.367
291;4.323
292;4.310
293;4.297
294;4.347
295;4.372
296;4.274
297;4.382
298;4.375
299;4.342
300;4.359
301;4.374
302;4.308
303;4.315
304;4.341
305;4.345
306;4.360
307;4.359
308;4.374
309;4.356
310;4.455
311;4.333
312;4.312
313;4.362
314;4.367
315;4.323
316;4.322
317;4.246
318;4.314
319;4.352
320;4.315
321;4.240
322;4.326
323;4.311
324;4.327
325;4.352
326;4.245
327;4.285
328;4.293
329;4.334
330;4.324
331;4.237
332;4.324
333;4.312
334;4.246
335;4.309
336;4.294
337;4.238
338;4.318
339;4.259
340;4.318
341;4.308
342;4.313
343;4.333
344;4.299
345;4.335
346;4.399
347;4.324
348;4.342
349;4.351
350;4.338
351;4.292
352;4.318
353;4.305
354;4.329
355;4.320
356;4.338
357;4.234
358;4.316
359;4.260
360;4.353
361;4.393
362;4.311
363;4.308
364;4.306
365;4.305
366;4.304
367;4.310
368;4.304
369;4.288
370;4.332
371;4.338
372;4.352
373;4.294
374;4.299
375;4.337
376;4.310
377;4.345
378;4.328
379;4.337
380;4.382
381;4.320
382;4.335
383;4.267
384;4.313
385;4.327
386;4.301
387;4.333
388;4.322
389;4.318
390;4.328
391;4.312
392;4.315
393;4.328
394;4.313
395;4.321
396;4.346
397;4.306
398;4.292
399;4.324
400;4.317
401;4.311
402;4.306
403;4.310
404;4.273
405;4.370
406;4.334
407;4.320
408;4.316
409;4.253
410;4.317
411;4.327
412;4.323
413;4.335
414;4.341
415;4.270
416;4.347
417;4.322
418;4.264
419;4.344
420;4.352
421;4.332
422;4.350
423;4.354
424;4.322
425;4.648
426;4.307
427;4.335
428;4.341
429;4.265
430;4.336
431;4.306
432;4.284
433;4.313
434;4.299
435;4.347
436;4.329
437;4.328
438;4.329
439;4.321
440;4.318
441;4.290
442;4.320
443;4.320
444;4.327
445;4.337
446;4.334
447;4.339
448;4.286
449;4.348
450;4.315
451;4.330
452;4.315
453;4.327
454;4.323
455;4.357
456;4.369
457;4.332
458;4.335
459;4.275


==> benchmark/incremental/solver/solvingTime_wasp_10.csv <==
Iteration;Solving Time Wasp
1;0,20
2;0,19
3;0,21
4;0,20
5;0,20
6;0,20
7;0,20
8;0,20
9;0,20
10;0,19
11;0,19
12;0,20
13;0,19
14;0,20
15;0,19
16;0,19
17;0,20
18;0,20
19;0,20
20;0,19
21;0,20
22;0,19
23;0,20
24;0,20
25;0,19
26;0,19
27;0,21
28;0,19
29;0,20
30;0,20
31;0,22
32;0,19
33;0,20
34;0,20
35;0,20
36;0,20
37;0,19
38;0,20
39;0,20
40;0,20
41;0,20
42;0,20
43;0,19
44;0,20
45;0,19
46;0,19
47;0,20
48;0,21
49;0,21
50;0,19
51;0,20
52;0,19
53;0,19
54;0,20
55;0,20
56;0,20
57;0,20
58;0,20
59;0,20
60;0,20
61;0,19
62;0,19
63;0,20
64;0,20
65;0,19
66;0,20
67;0,20
68;0,20
69;0,20
70;0,20
71;0,20
72;0,19
73;0,19
74;0,19
75;0,19
76;0,19
77;0,19
78;0,19
79;0,19
80;0,20
81;0,21
82;0,19
83;0,20
84;0,20
85;0,19
86;0,19
87;0,19
88;0,19
89;0,19
90;0,19
91;0,20
92;0,20
93;0,19
94;0,19
95;0,19
96;0,19
97;0,20
98;0,20
99;0,20
100;0,22
101;0,19
102;0,19
103;0,19
104;0,20
105;0,19
106;0,20
107;0,20
108;0,20
109;0,20
110;0,20
111;0,20
112;0,20
113;0,20
114;0,19
115;0,19
116;0,20
117;0,19
118;0,19
119;0,19
120;0,18
121;0,19
122;0,19
123;0,20
124;0,19
125;0,20
126;0,19
127;0,20
128;0,19
129;0,19
130;0,22
131;0,19
132;0,20
133;0,20
134;0,20
135;0,20
136;0,20
137;0,20
138;0,19
139;0,20
140;0,20
141;0,20
142;0,19
143;0,19
144;0,19
145;0,20
146;0,20
147;0,20
148;0,19
149;0,22
150;0,19
151;0,19
152;0,20
153;0,19
154;0,19
155;0,19
156;0,20
157;0,21
158;0,19
159;0,20
160;0,20
161;0,20
162;0,20
163;0,20
164;0,19
165;0,20
166;0,20
167;0,19
168;0,20
169;0,20
170;0,19
171;0,19
172;0,19
173;0,20
174;0,20
175;0,21
176;0,19
177;0,19
178;0,20
179;0,19
180;0,20
181;0,21
182;0,19
183;0,20
184;0,20
185;0,20
186;0,19
187;0,20
188;0,19
189;0,20
190;0,19
191;0,20
192;0,20
193;0,20
194;0,19
195;0,19
196;0,19
197;0,20
198;0,20
199;0,19
200;0,19
201;0,20
202;0,20
203;0,19
204;0,19
205;0,20
206;0,19
207;0,20
208;0,20
209;0,19
210;0,19
211;0,20
212;0,19
213;0,19
214;0,19
215;0,19
216;0,20
217;0,19
218;0,19
219;0,20
220;0,20
221;0,20
222;0,19
223;0,20
224;0,20
225;0,20
226;0,20
227;0,19
228;0,20
229;0,21
230;0,19
231;0,20
232;0,19
233;0,19
234;0,20
235;0,20
236;0,20
237;0,20
238;0,19
239;0,20
240;0,20
241;0,20
242;0,20
243;0,19
244;0,20
245;0,20
246;0,19
247;0,20
248;0,19
249;0,20
250;0,19
251;0,20
252;0,20
253;0,20
254;0,19
255;0,20
256;0,20
257;0,20
258;0,19
259;0,20
260;0,22
261;0,20
262;0,19
263;0,19
264;0,19
265;0,18
266;0,20
267;0,20
268;0,19
269;0,20
270;0,19
271;0,19
272;0,20
273;0,19
274;0,19
275;0,20
276;0,19
277;0,20
278;0,20
279;0,20
280;0,20
281;0,20
282;0,20
283;0,19
284;0,19
285;0,22
286;0,19
287;0,20
288;0,19
289;0,19
290;0,19
291;0,19
292;0,19
293;0,22
294;0,22
295;0,19
296;0,20
297;0,19
298;0,19
299;0,19
300;0,20
301;0,20
302;0,20
303;0,20
304;0,21
305;0,20
306;0,22
307;0,20
308;0,20
309;0,20
310;0,22
311;0,19
312;0,19
313;0,21
314;0,20
315;0,19
316;0,20
317;0,19
318;0,20
319;0,20
320;0,21
321;0,19
322;0,21
323;0,20
324;0,19
325;0,21
326;0,20
327;0,23
328;0,20
329;0,19
330;0,19
331;0,20
332;0,19
333;0,20
334;0,19
335;0,19
336;0,22
337;0,22
338;0,19
339;0,21
340;0,20
341;0,19
342;0,19
343;0,20
344;0,20
345;0,19
346;0,20
347;0,20
348;0,20
349;0,20
350;0,20
351;0,20
352;0,20
353;0,20
354;0,19
355;0,20
356;0,19
357;0,20
358;0,20
359;0,19
360;0,19
361;0,20
362;0,20
363;0,20
364;0,20
365;0,20
366;0,20
367;0,20
368;0,19
369;0,20
370;0,21
371;0,20
372;0,19
373;0,22
374;0,20
375;0,19
376;0,20
377;0,19
378;0,20
379;0,20
380;0,20
381;0,19
382;0,20
383;0,19
384;0,19
385;0,20
386;0,20
387;0,19
388;0,20
389;0,20
390;0,20
391;0,20
392;0,21
393;0,20
394;0,20
395;0,20
396;0,19
397;0,20
398;0,19
399;0,19
400;0,20
401;0,19
402;0,20
403;0,20
404;0,19
405;0,20
406;0,20
407;0,19
408;0,19
409;0,20
410;0,20
411;0,19
412;0,20
413;0,20
414;0,20
415;0,20
416;0,19
417;0,20
418;0,19
419;0,20
420;0,19
421;0,20
422;0,19
423;0,20
424;0,19
425;0,19
426;0,20
427;0,19
428;0,20
429;0,20
430;0,21
431;0,19
432;0,20
433;0,19
434;0,20
435;0,19
436;0,20
437;0,22
438;0,20
439;0,20
440;0,20
441;0,20
442;0,19
443;0,19
444;0,19
445;0,20
446;0,19
447;0,20
448;0,20
449;0,20
450;0,19
451;0,21
452;0,20
453;0,19
454;0,20
455;0,22
456;0,20
457;0,19
458;0,19
459;0,19


==> benchmark/incremental/solver/solvingTime_wasp_20.csv <==
Iteration;Solving Time Wasp
1;1,17
2;1,20
3;1,17
4;1,19
5;1,18
6;1,18
7;1,19
8;1,18
9;1,21
10;1,18
11;1,17
12;1,16
13;1,18
14;1,18
15;1,18
16;1,18
17;1,21
18;1,19
19;1,17
20;1,16
21;1,18
22;1,19
23;1,17
24;1,18
25;1,20
26;1,19
27;1,17
28;1,16
29;1,19
30;1,20
31;1,19
32;1,18
33;1,17
34;1,18
35;1,18
36;1,18
37;1,17
38;1,16
39;1,20
40;1,20
41;1,20
42;1,21
43;1,18
44;1,19
45;1,19
46;1,16
47;1,20
48;1,19
49;1,18
50;1,21
51;1,19
52;1,19
53;1,19
54;1,17
55;1,21
56;1,18
57;1,21
58;1,18
59;1,19
60;1,18
61;1,19
62;1,18
63;1,18
64;1,16
65;1,19
66;1,20
67;1,17
68;1,17
69;1,18
70;1,20
71;1,19
72;1,19
73;1,20
74;1,17
75;1,18
76;1,20
77;1,19
78;1,19
79;1,18
80;1,18
81;1,18
82;1,18
83;1,20
84;1,20
85;1,21
86;1,18
87;1,18
88;1,20
89;1,18
90;1,21
91;1,21
92;1,20
93;1,20
94;1,20
95;1,17
96;1,17
97;1,17
98;1,18
99;1,20
100;1,18
101;1,20
102;1,18
103;1,18
104;1,17
105;1,21
106;1,18
107;1,18
108;1,17
109;1,19
110;1,16
111;1,18
112;1,19
113;1,19
114;1,17
115;1,18
116;1,18
117;1,18
118;1,17
119;1,17
120;1,17
121;1,18
122;1,18
123;1,17
124;1,21
125;1,20
126;1,20
127;1,16
128;1,19
129;1,18
130;1,17
131;1,16
132;1,18
133;1,18
134;1,19
135;1,16
136;1,18
137;1,19
138;1,17
139;1,18
140;1,19
141;1,17
142;1,17
143;1,17
144;1,20
145;1,17
146;1,17
147;1,19
148;1,19
149;1,16
150;1,17
151;1,19
152;1,18
153;1,17
154;1,18
155;1,19
156;1,19
157;1,18
158;1,18
159;1,17
160;1,18
161;1,20
162;1,17
163;1,17
164;1,20
165;1,17
166;1,18
167;1,19
168;1,21
169;1,19
170;1,19
171;1,18
172;1,17
173;1,18
174;1,21
175;1,17
176;1,19
177;1,19
178;1,21
179;1,19
180;1,17
181;1,19
182;1,18
183;1,16
184;1,19
185;1,17
186;1,17
187;1,18
188;1,19
189;1,19
190;1,19
191;1,18
192;1,20
193;1,18
194;1,18
195;1,18
196;1,17
197;1,18
198;1,18
199;1,17
200;1,22
201;1,19
202;1,17
203;1,17
204;1,17
205;1,18
206;1,20
207;1,17
208;1,19
209;1,17
210;1,21
211;1,18
212;1,16
213;1,18
214;1,22
215;1,17
216;1,18
217;1,18
218;1,22
219;1,17
220;1,19
221;1,19
222;1,16
223;1,17
224;1,19
225;1,19
226;1,19
227;1,20
228;1,17
229;1,17
230;1,19
231;1,18
232;1,19
233;1,19
234;1,33
235;1,19
236;1,19
237;1,19
238;1,20
239;1,20
240;1,19
241;1,19
242;1,17
243;1,18
244;1,18
245;1,20
246;1,17
247;1,19
248;1,18
249;1,19
250;1,18
251;1,19
252;1,16
253;1,17
254;1,19
255;1,19
256;1,19
257;1,18
258;1,19
259;1,18
260;1,20
261;1,21
262;1,18
263;1,19
264;1,21
265;1,18
266;1,18
267;1,20
268;1,20
269;1,18
270;1,19
271;1,19
272;1,16
273;1,19
274;1,21
275;1,19
276;1,18
277;1,19
278;1,18
279;1,20
280;1,19
281;1,19
282;1,18
283;1,18
284;1,18
285;1,20
286;1,18
287;1,17
288;1,18
289;1,18
290;1,18
291;1,21
292;1,19
293;1,19
294;1,18
295;1,19
296;1,17
297;1,20
298;1,17
299;1,20
300;1,17
301;1,18
302;1,18
303;1,20
304;1,22
305;1,19
306;1,19
307;1,17
308;1,18
309;1,17
310;1,18
311;1,18
312;1,17
313;1,18
314;1,20
315;1,19
316;1,17
317;1,18
318;1,19
319;1,17
320;1,18
321;1,17
322;1,18
323;1,17
324;1,20
325;1,18
326;1,18
327;1,19
328;1,18
329;1,16
330;1,18
331;1,16
332;1,17
333;1,19
334;1,19
335;1,18
336;1,17
337;1,20
338;1,16
339;1,18
340;1,19
341;1,17
342;1,19
343;1,20
344;1,18
345;1,19
346;1,20
347;1,18
348;1,19
349;1,16
350;1,19
351;1,17
352;1,18
353;1,18
354;1,19
355;1,18
356;1,17
357;1,16
358;1,21
359;1,18
360;1,19
361;1,17
362;1,18
363;1,18
364;1,18
365;1,18
366;1,18
367;1,18
368;1,17
369;1,18
370;1,19
371;1,19
372;1,18
373;1,18
374;1,17
375;1,18
376;1,20
377;1,19
378;1,19
379;1,17
380;1,20
381;1,18
382;1,17
383;1,19
384;1,19
385;1,20
386;1,19
387;1,18
388;1,20
389;1,20
390;1,19
391;1,19
392;1,18
393;1,19
394;1,19
395;1,18
396;1,17
397;1,22
398;1,20
399;1,21
400;1,19
401;1,20
402;1,20
403;1,19
404;1,19
405;1,18
406;1,20
407;1,19
408;1,19
409;1,19
410;1,18
411;1,17
412;1,18
413;1,17
414;1,20
415;1,18
416;1,25
417;1,17
418;1,20
419;1,18
420;1,18
421;1,20
422;1,19
423;1,20
424;1,20
425;1,20
426;1,22
427;1,24
428;1,20
429;1,18
430;1,18
431;1,21
432;1,20
433;1,20
434;1,19
435;1,19
436;1,19
437;1,21
438;1,20
439;1,22
440;1,20
441;1,20
442;1,20
443;1,21
444;1,20
445;1,18
446;1,19
447;1,19
448;1,18
449;1,18
450;1,19
451;1,19
452;1,20
453;1,18
454;1,21
455;1,18
456;1,18
457;1,19
458;1,19
459;1,20


==> benchmark/incremental/solver/solvingTime_wasp_30.csv <==
Iteration;Solving Time Wasp
1;2,91
2;2,81
3;2,86
4;2,87
5;2,88
6;2,88
7;2,88
8;2,87
9;2,90
10;2,94
11;2,90
12;2,84
13;2,86
14;2,89
15;2,90
16;2,87
17;2,84
18;2,89
19;2,89
20;2,85
21;2,89
22;2,90
23;2,91
24;2,88
25;2,88
26;2,89
27;2,88
28;2,91
29;2,87
30;2,87
31;2,89
32;2,85
33;2,88
34;2,87
35;2,88
36;2,90
37;2,89
38;2,91
39;2,85
40;2,86
41;2,88
42;2,87
43;2,90
44;2,86
45;2,88
46;2,85
47;3,09
48;2,90
49;2,90
50;2,87
51;2,94
52;2,86
53;2,91
54;2,87
55;2,90
56;2,88
57;2,85
58;2,89
59;2,84
60;2,87
61;2,86
62;2,87
63;2,87
64;2,87
65;2,87
66;2,86
67;2,91
68;2,88
69;2,90
70;2,86
71;2,87
72;2,87
73;2,85
74;2,87
75;2,87
76;2,86
77;2,86
78;2,89
79;2,88
80;2,87
81;2,89
82;2,89
83;2,88
84;2,92
85;2,90
86;2,90
87;2,87
88;2,88
89;2,87
90;2,88
91;2,88
92;2,87
93;2,87
94;2,88
95;2,86
96;2,90
97;2,87
98;2,88
99;2,86
100;2,89
101;2,88
102;2,85
103;2,85
104;2,94
105;2,88
106;2,83
107;2,85
108;2,89
109;2,85
110;2,88
111;2,93
112;2,83
113;2,90
114;2,91
115;2,87
116;2,89
117;2,88
118;2,85
119;2,88
120;2,89
121;2,89
122;2,86
123;2,91
124;2,88
125;2,86
126;2,85
127;2,90
128;2,89
129;2,85
130;2,90
131;2,88
132;2,90
133;2,89
134;2,86
135;2,89
136;2,89
137;2,89
138;2,85
139;2,87
140;2,88
141;2,85
142;2,87
143;2,86
144;2,88
145;2,84
146;2,84
147;2,87
148;2,85
149;2,85
150;2,86
151;2,89
152;2,89
153;2,88
154;2,88
155;2,87
156;2,85
157;2,89
158;2,87
159;2,88
160;2,92
161;2,90
162;2,91
163;2,93
164;2,89
165;2,89
166;2,86
167;2,86
168;2,88
169;2,90
170;2,84
171;2,86
172;2,96
173;2,85
174;2,90
175;2,88
176;2,88
177;2,86
178;2,91
179;2,87
180;2,85
181;2,87
182;2,90
183;2,93
184;2,85
185;2,86
186;2,94
187;2,92
188;2,88
189;2,87
190;2,88
191;2,92
192;2,88
193;2,89
194;2,87
195;2,86
196;2,90
197;2,94
198;2,86
199;2,87
200;2,90
201;2,91
202;2,87
203;2,88
204;2,86
205;2,90
206;2,86
207;2,90
208;2,87
209;2,89
210;2,86
211;2,85
212;2,86
213;2,87
214;2,86
215;2,84
216;2,86
217;2,87
218;2,90
219;2,87
220;2,86
221;2,87
222;2,86
223;2,87
224;2,87
225;2,87
226;2,90
227;2,91
228;2,92
229;2,93
230;2,87
231;2,86
232;2,88
233;2,89
234;2,88
235;2,96
236;2,86
237;2,85
238;2,84
239;2,88
240;2,90
241;2,86
242;2,87
243;2,93
244;2,87
245;2,86
246;2,86
247;2,88
248;2,86
249;2,87
250;2,88
251;2,85
252;2,86
253;2,89
254;2,86
255;2,86
256;2,86
257;2,88
258;2,86
259;2,88
260;2,85
261;2,85
262;2,86
263;2,87
264;2,86
265;2,86
266;2,86
267;2,88
268;2,86
269;2,89
270;2,87
271;2,86
272;2,87
273;2,92
274;2,89
275;2,90
276;2,86
277;2,89
278;2,89
279;2,88
280;2,86
281;2,91
282;2,90
283;2,87
284;2,86
285;2,90
286;2,94
287;2,92
288;2,92
289;2,91
290;2,87
291;2,87
292;2,86
293;2,88
294;2,85
295;2,89
296;2,91
297;2,86
298;2,91
299;2,87
300;2,86
301;2,87
302;2,85
303;2,88
304;2,86
305;2,93
306;2,86
307;2,88
308;2,86
309;2,85
310;2,87
311;2,87
312;2,94
313;2,85
314;2,88
315;2,87
316;2,87
317;2,86
318;2,90
319;2,86
320;2,90
321;2,84
322;2,87
323;2,86
324;2,89
325;2,88
326;2,86
327;2,89
328;2,88
329;2,85
330;2,87
331;2,91
332;2,89
333;2,85
334;2,87
335;2,88
336;2,84
337;2,92
338;2,86
339;2,84
340;2,87
341;2,88
342;2,88
343;2,89
344;2,86
345;2,87
346;2,89
347;2,92
348;2,89
349;2,86
350;2,86
351;2,84
352;2,89
353;2,86
354;2,89
355;2,97
356;2,87
357;2,89
358;2,88
359;2,88
360;2,88
361;2,83
362;2,88
363;2,85
364;2,84
365;2,85
366;2,89
367;2,88
368;2,85
369;2,88
370;2,88
371;2,87
372;2,90
373;2,88
374;2,83
375;2,88
376;2,89
377;2,94
378;2,86
379;2,89
380;2,89
381;2,87
382;2,84
383;2,88
384;2,88
385;2,84
386;2,91
387;2,85
388;2,88
389;2,86
390;2,88
391;2,88
392;2,90
393;2,86
394;2,87
395;2,85
396;2,88
397;2,85
398;2,90
399;2,86
400;2,88
401;2,88
402;2,86
403;2,86
404;2,86
405;2,85
406;2,91
407;2,90
408;2,91
409;3,15
410;2,89
411;2,89
412;2,87
413;2,86
414;2,90
415;2,90
416;2,89
417;2,85
418;2,87
419;2,88
420;2,87
421;2,86
422;2,88
423;2,84
424;2,91
425;2,88
426;2,86
427;2,85
428;2,89
429;2,86
430;2,85
431;2,88
432;3,02
433;2,88
434;2,89
435;2,87
436;2,88
437;2,85
438;2,88
439;2,99
440;2,92
441;2,88
442;2,84
443;2,84
444;2,89
445;2,88
446;2,89
447;2,87
448;2,90
449;2,86
450;2,86
451;2,84
452;2,87
453;2,86
454;2,86
455;2,85
456;2,86
457;2,88
458;2,88
459;2,88


==> benchmark/incremental/solver/solving_time_clasp.csv <==
Iteration;time_10;time_20;time_30
1;0,187;1,464;4,564
2;0,182;1,377;4,371
3;0,180;1,336;4,356
4;0,178;1,360;4,335
5;0,185;1,343;4,300
6;0,179;1,359;4,334
7;0,187;1,350;4,327
8;0,175;1,358;4,322
9;0,169;1,352;4,306
10;0,183;1,353;4,311
11;0,183;1,349;4,339
12;0,175;1,335;4,396
13;0,179;1,354;4,310
14;0,175;1,345;4,374
15;0,182;1,360;4,291
16;0,181;1,352;4,328
17;0,182;1,329;4,355
18;0,178;1,332;4,346
19;0,176;1,352;4,375
20;0,189;1,364;4,378
21;0,181;1,324;4,354
22;0,180;1,339;4,325
23;0,185;1,341;4,379
24;0,171;1,324;4,321
25;0,176;1,347;4,366
26;0,180;1,348;4,335
27;0,187;1,338;4,329
28;0,179;1,329;4,319
29;0,175;1,328;4,351
30;0,177;1,319;4,328
31;0,185;1,354;4,345
32;0,186;1,361;4,343
33;0,177;1,362;4,321
34;0,177;1,341;4,279
35;0,191;1,354;4,329
36;0,181;1,351;4,323
37;0,184;1,342;4,319
38;0,186;1,347;4,315
39;0,182;1,363;4,254
40;0,190;1,370;4,342
41;0,186;1,363;4,341
42;0,181;1,361;4,312
43;0,179;1,364;4,335
44;0,183;1,353;4,354
45;0,175;1,454;4,243
46;0,179;1,341;4,708
47;0,185;1,355;4,330
48;0,181;1,361;4,295
49;0,182;1,347;4,328
50;0,176;1,373;4,302
51;0,184;1,372;4,326
52;0,177;1,356;4,316
53;0,177;1,364;4,325
54;0,177;1,349;4,331
55;0,176;1,386;4,341
56;0,186;1,349;4,317
57;0,179;1,371;4,305
58;0,192;1,363;4,322
59;0,179;1,369;4,355
60;0,185;1,362;4,247
61;0,181;1,357;4,318
62;0,175;1,359;4,340
63;0,183;1,363;4,341
64;0,181;1,358;4,351
65;0,184;1,345;4,344
66;0,188;1,350;4,319
67;0,181;1,358;4,268
68;0,185;1,373;4,311
69;0,184;1,361;4,329
70;0,192;1,365;4,340
71;0,179;1,354;4,333
72;0,189;1,351;4,294
73;0,182;1,349;4,342
74;0,185;1,372;4,343
75;0,176;1,366;4,301
76;0,185;1,357;4,340
77;0,185;1,337;4,335
78;0,182;1,372;4,342
79;0,184;1,396;4,243
80;0,174;1,366;4,309
81;0,184;1,332;4,355
82;0,182;1,369;4,332
83;0,174;1,357;4,324
84;0,179;1,358;4,381
85;0,180;1,357;4,339
86;0,182;1,369;4,354
87;0,185;1,348;4,336
88;0,175;1,341;4,323
89;0,192;1,338;4,332
90;0,178;1,386;4,348
91;0,187;1,344;4,335
92;0,179;1,370;4,310
93;0,192;1,369;4,262
94;0,188;1,369;4,317
95;0,178;1,377;4,334
96;0,181;1,362;4,275
97;0,178;1,381;4,333
98;0,184;1,357;4,327
99;0,180;1,362;4,330
100;0,169;1,344;4,376
101;0,183;1,342;4,347
102;0,181;1,363;4,364
103;0,182;1,339;4,351
104;0,177;1,358;4,342
105;0,182;1,349;4,335
106;0,179;1,354;4,362
107;0,178;1,350;4,278
108;0,187;1,354;4,344
109;0,171;1,328;4,349
110;0,185;1,363;4,305
111;0,184;1,360;4,401
112;0,185;1,341;4,397
113;0,174;1,344;4,300
114;0,175;1,360;4,378
115;0,183;1,373;4,407
116;0,171;1,349;4,343
117;0,178;1,346;4,359
118;0,179;1,341;4,384
119;0,170;1,366;4,422
120;0,176;1,350;4,354
121;0,176;1,340;4,348
122;0,184;1,390;4,363
123;0,169;1,329;4,369
124;0,175;1,373;4,324
125;0,178;1,349;4,371
126;0,186;1,361;4,366
127;0,185;1,332;4,339
128;0,176;1,356;4,349
129;0,179;1,350;4,368
130;0,173;1,356;4,389
131;0,179;1,361;4,387
132;0,180;1,350;4,388
133;0,183;1,354;4,366
134;0,181;1,363;4,380
135;0,178;1,353;4,354
136;0,178;1,359;4,350
137;0,180;1,325;4,323
138;0,181;1,364;4,346
139;0,177;1,361;4,366
140;0,179;1,354;4,349
141;0,186;1,348;4,365
142;0,180;1,360;4,371
143;0,180;1,354;4,338
144;0,180;1,362;4,340
145;0,181;1,353;4,352
146;0,184;1,371;4,350
147;0,182;1,348;4,356
148;0,179;1,357;4,378
149;0,172;1,360;4,370
150;0,187;1,342;4,366
151;0,180;1,332;4,393
152;0,176;1,342;4,376
153;0,193;1,354;4,402
154;0,183;1,371;4,384
155;0,189;1,355;4,419
156;0,185;1,354;4,346
157;0,174;1,350;4,364
158;0,186;1,376;4,391
159;0,184;1,347;4,373
160;0,183;1,359;4,360
161;0,190;1,379;4,314
162;0,182;1,361;4,303
163;0,175;1,355;4,355
164;0,175;1,359;4,354
165;0,183;1,384;4,361
166;0,180;1,372;4,405
167;0,168;1,357;4,345
168;0,176;1,348;4,365
169;0,171;1,366;4,343
170;0,174;1,338;4,356
171;0,182;1,334;4,348
172;0,184;1,360;4,380
173;0,177;1,330;4,372
174;0,172;1,337;4,414
175;0,175;1,336;4,383
176;0,172;1,344;4,380
177;0,186;1,336;4,346
178;0,189;1,346;4,368
179;0,192;1,351;4,390
180;0,178;1,346;4,370
181;0,187;1,352;4,342
182;0,181;1,339;4,343
183;0,184;1,338;4,401
184;0,177;1,341;4,386
185;0,182;1,364;4,418
186;0,187;1,364;4,380
187;0,181;1,319;4,397
188;0,179;1,345;4,374
189;0,178;1,330;4,374
190;0,179;1,331;4,373
191;0,174;1,336;4,386
192;0,177;1,336;4,398
193;0,177;1,342;4,377
194;0,180;1,362;4,389
195;0,181;1,362;4,377
196;0,182;1,327;4,378
197;0,174;1,324;4,389
198;0,180;1,359;4,353
199;0,178;1,344;4,388
200;0,178;1,337;4,281
201;0,183;1,320;4,412
202;0,176;1,348;4,344
203;0,176;1,324;4,381
204;0,181;1,314;4,379
205;0,181;1,349;4,358
206;0,190;1,345;4,313
207;0,186;1,310;4,375
208;0,188;1,353;4,375
209;0,183;1,363;4,333
210;0,179;1,332;4,335
211;0,179;1,333;4,349
212;0,179;1,347;4,342
213;0,174;1,345;4,349
214;0,177;1,371;4,338
215;0,183;1,355;4,284
216;0,176;1,335;4,360
217;0,184;1,322;4,374
218;0,174;1,364;4,306
219;0,176;1,351;4,369
220;0,185;1,353;4,334
221;0,177;1,347;4,347
222;0,180;1,361;4,358
223;0,186;1,366;4,337
224;0,181;1,337;4,356
225;0,185;1,348;4,364
226;0,181;1,361;4,347
227;0,180;1,339;4,348
228;0,187;1,337;4,314
229;0,187;1,350;4,371
230;0,175;1,342;4,332
231;0,182;1,341;4,341
232;0,186;1,346;4,361
233;0,183;1,344;4,350
234;0,182;1,334;4,385
235;0,186;1,373;4,342
236;0,188;1,332;4,345
237;0,191;1,356;4,340
238;0,179;1,367;4,356
239;0,186;1,331;4,374
240;0,176;1,332;4,359
241;0,183;1,358;4,376
242;0,188;1,329;4,342
243;0,182;1,347;4,348
244;0,187;1,365;4,366
245;0,180;1,359;4,349
246;0,185;1,357;4,358
247;0,181;1,336;4,362
248;0,172;1,347;4,343
249;0,178;1,338;4,388
250;0,168;1,349;4,358
251;0,180;1,339;4,368
252;0,185;1,342;4,384
253;0,178;1,328;4,354
254;0,181;1,333;4,379
255;0,172;1,378;4,365
256;0,177;1,328;4,368
257;0,176;1,338;4,352
258;0,185;1,347;4,351
259;0,174;1,354;4,344
260;0,181;1,330;4,376
261;0,177;1,347;4,394
262;0,195;1,350;4,349
263;0,178;1,349;4,342
264;0,176;1,361;4,410
265;0,182;1,354;4,380
266;0,183;1,352;4,391
267;0,173;1,341;4,368
268;0,177;1,337;4,324
269;0,180;1,332;4,353
270;0,187;1,320;4,309
271;0,185;1,344;4,394
272;0,182;1,341;4,292
273;0,174;1,335;4,302
274;0,178;1,324;4,315
275;0,178;1,335;4,335
276;0,176;1,318;4,349
277;0,175;1,324;4,354
278;0,187;1,332;4,307
279;0,187;1,348;4,310
280;0,183;1,332;4,301
281;0,190;1,334;4,334
282;0,181;1,360;4,330
283;0,180;1,370;4,378
284;0,180;1,342;4,314
285;0,186;1,370;4,343
286;0,182;1,363;4,362
287;0,182;1,324;4,428
288;0,179;1,355;4,391
289;0,179;1,379;4,291
290;0,183;1,336;4,367
291;0,175;1,337;4,323
292;0,187;1,342;4,310
293;0,190;1,358;4,297
294;0,174;1,371;4,347
295;0,189;1,385;4,372
296;0,179;1,347;4,274
297;0,179;1,344;4,382
298;0,194;1,357;4,375
299;0,181;1,332;4,342
300;0,182;1,347;4,359
301;0,178;1,352;4,374
302;0,182;1,364;4,308
303;0,185;1,347;4,315
304;0,187;1,332;4,341
305;0,190;1,332;4,345
306;0,189;1,355;4,360
307;0,180;1,348;4,359
308;0,189;1,345;4,374
309;0,178;1,362;4,356
310;0,188;1,347;4,455
311;0,183;1,345;4,333
312;0,185;1,361;4,312
313;0,182;1,341;4,362
314;0,178;1,351;4,367
315;0,191;1,362;4,323
316;0,185;1,346;4,322
317;0,177;1,356;4,246
318;0,183;1,365;4,314
319;0,186;1,366;4,352
320;0,187;1,337;4,315
321;0,183;1,341;4,240
322;0,182;1,360;4,326
323;0,187;1,368;4,311
324;0,181;1,365;4,327
325;0,187;1,353;4,352
326;0,179;1,360;4,245
327;0,186;1,348;4,285
328;0,184;1,350;4,293
329;0,188;1,351;4,334
330;0,188;1,345;4,324
331;0,184;1,350;4,237
332;0,187;1,357;4,324
333;0,182;1,373;4,312
334;0,179;1,340;4,246
335;0,178;1,340;4,309
336;0,184;1,340;4,294
337;0,183;1,349;4,238
338;0,176;1,372;4,318
339;0,178;1,350;4,259
340;0,187;1,360;4,318
341;0,178;1,355;4,308
342;0,178;1,353;4,313
343;0,181;1,342;4,333
344;0,175;1,354;4,299
345;0,190;1,352;4,335
346;0,186;1,351;4,399
347;0,167;1,380;4,324
348;0,184;1,374;4,342
349;0,195;1,368;4,351
350;0,183;1,338;4,338
351;0,178;1,367;4,292
352;0,186;1,372;4,318
353;0,181;1,356;4,305
354;0,191;1,351;4,329
355;0,182;1,361;4,320
356;0,184;1,346;4,338
357;0,189;1,361;4,234
358;0,182;1,363;4,316
359;0,185;1,343;4,260
360;0,177;1,332;4,353
361;0,192;1,362;4,393
362;0,176;1,354;4,311
363;0,187;1,341;4,308
364;0,180;1,378;4,306
365;0,186;1,380;4,305
366;0,190;1,349;4,304
367;0,187;1,365;4,310
368;0,174;1,354;4,304
369;0,184;1,362;4,288
370;0,186;1,382;4,332
371;0,184;1,327;4,338
372;0,177;1,354;4,352
373;0,175;1,341;4,294
374;0,185;1,343;4,299
375;0,182;1,339;4,337
376;0,188;1,356;4,310
377;0,182;1,337;4,345
378;0,180;1,347;4,328
379;0,177;1,340;4,337
380;0,180;1,329;4,382
381;0,183;1,326;4,320
382;0,184;1,321;4,335
383;0,180;1,342;4,267
384;0,179;1,360;4,313
385;0,181;1,356;4,327
386;0,179;1,356;4,301
387;0,185;1,359;4,333
388;0,190;1,357;4,322
389;0,186;1,370;4,318
390;0,179;1,359;4,328
391;0,192;1,374;4,312
392;0,191;1,367;4,315
393;0,175;1,363;4,328
394;0,184;1,354;4,313
395;0,188;1,376;4,321
396;0,186;1,353;4,346
397;0,186;1,349;4,306
398;0,186;1,373;4,292
399;0,185;1,381;4,324
400;0,181;1,357;4,317
401;0,180;1,372;4,311
402;0,192;1,357;4,306
403;0,180;1,370;4,310
404;0,187;1,347;4,273
405;0,183;1,354;4,370
406;0,183;1,352;4,334
407;0,193;1,368;4,320
408;0,178;1,349;4,316
409;0,192;1,392;4,253
410;0,179;1,374;4,317
411;0,187;1,356;4,327
412;0,193;1,360;4,323
413;0,181;1,379;4,335
414;0,183;1,368;4,341
415;0,183;1,361;4,270
416;0,192;1,368;4,347
417;0,183;1,365;4,322
418;0,174;1,353;4,264
419;0,182;1,356;4,344
420;0,183;1,376;4,352
421;0,187;1,382;4,332
422;0,191;1,372;4,350
423;0,185;1,350;4,354
424;0,186;1,353;4,322
425;0,187;1,370;4,648
426;0,186;1,373;4,307
427;0,181;1,363;4,335
428;0,187;1,355;4,341
429;0,182;1,367;4,265
430;0,177;1,365;4,336
431;0,181;1,367;4,306
432;0,193;1,354;4,284
433;0,178;1,364;4,313
434;0,184;1,346;4,299
435;0,181;1,360;4,347
436;0,183;1,364;4,329
437;0,185;1,348;4,328
438;0,185;1,369;4,329
439;0,187;1,358;4,321
440;0,181;1,350;4,318
441;0,192;1,364;4,290
442;0,178;1,369;4,320
443;0,178;1,352;4,320
444;0,183;1,366;4,327
445;0,176;1,355;4,337
446;0,187;1,363;4,334
447;0,185;1,353;4,339
448;0,185;1,360;4,286
449;0,185;1,363;4,348
450;0,182;1,370;4,315
451;0,176;1,350;4,330
452;0,178;1,381;4,315
453;0,193;1,378;4,327
454;0,186;1,363;4,323
455;0,191;1,344;4,357
456;0,177;1,358;4,369
457;0,178;1,369;4,332
458;0,188;1,368;4,335
459;0,179;1,346;4,275

==> benchmark/incremental/solver/solving_time_wasp.csv <==
Iteration;time_10;time_20;time_30
1;0,20;1,17;2,91
2;0,19;1,20;2,81
3;0,21;1,17;2,86
4;0,20;1,19;2,87
5;0,20;1,18;2,88
6;0,20;1,18;2,88
7;0,20;1,19;2,88
8;0,20;1,18;2,87
9;0,20;1,21;2,90
10;0,19;1,18;2,94
11;0,19;1,17;2,90
12;0,20;1,16;2,84
13;0,19;1,18;2,86
14;0,20;1,18;2,89
15;0,19;1,18;2,90
16;0,19;1,18;2,87
17;0,20;1,21;2,84
18;0,20;1,19;2,89
19;0,20;1,17;2,89
20;0,19;1,16;2,85
21;0,20;1,18;2,89
22;0,19;1,19;2,90
23;0,20;1,17;2,91
24;0,20;1,18;2,88
25;0,19;1,20;2,88
26;0,19;1,19;2,89
27;0,21;1,17;2,88
28;0,19;1,16;2,91
29;0,20;1,19;2,87
30;0,20;1,20;2,87
31;0,22;1,19;2,89
32;0,19;1,18;2,85
33;0,20;1,17;2,88
34;0,20;1,18;2,87
35;0,20;1,18;2,88
36;0,20;1,18;2,90
37;0,19;1,17;2,89
38;0,20;1,16;2,91
39;0,20;1,20;2,85
40;0,20;1,20;2,86
41;0,20;1,20;2,88
42;0,20;1,21;2,87
43;0,19;1,18;2,90
44;0,20;1,19;2,86
45;0,19;1,19;2,88
46;0,19;1,16;2,85
47;0,20;1,20;3,09
48;0,21;1,19;2,90
49;0,21;1,18;2,90
50;0,19;1,21;2,87
51;0,20;1,19;2,94
52;0,19;1,19;2,86
53;0,19;1,19;2,91
54;0,20;1,17;2,87
55;0,20;1,21;2,90
56;0,20;1,18;2,88
57;0,20;1,21;2,85
58;0,20;1,18;2,89
59;0,20;1,19;2,84
60;0,20;1,18;2,87
61;0,19;1,19;2,86
62;0,19;1,18;2,87
63;0,20;1,18;2,87
64;0,20;1,16;2,87
65;0,19;1,19;2,87
66;0,20;1,20;2,86
67;0,20;1,17;2,91
68;0,20;1,17;2,88
69;0,20;1,18;2,90
70;0,20;1,20;2,86
71;0,20;1,19;2,87
72;0,19;1,19;2,87
73;0,19;1,20;2,85
74;0,19;1,17;2,87
75;0,19;1,18;2,87
76;0,19;1,20;2,86
77;0,19;1,19;2,86
78;0,19;1,19;2,89
79;0,19;1,18;2,88
80;0,20;1,18;2,87
81;0,21;1,18;2,89
82;0,19;1,18;2,89
83;0,20;1,20;2,88
84;0,20;1,20;2,92
85;0,19;1,21;2,90
86;0,19;1,18;2,90
87;0,19;1,18;2,87
88;0,19;1,20;2,88
89;0,19;1,18;2,87
90;0,19;1,21;2,88
91;0,20;1,21;2,88
92;0,20;1,20;2,87
93;0,19;1,20;2,87
94;0,19;1,20;2,88
95;0,19;1,17;2,86
96;0,19;1,17;2,90
97;0,20;1,17;2,87
98;0,20;1,18;2,88
99;0,20;1,20;2,86
100;0,22;1,18;2,89
101;0,19;1,20;2,88
102;0,19;1,18;2,85
103;0,19;1,18;2,85
104;0,20;1,17;2,94
105;0,19;1,21;2,88
106;0,20;1,18;2,83
107;0,20;1,18;2,85
108;0,20;1,17;2,89
109;0,20;1,19;2,85
110;0,20;1,16;2,88
111;0,20;1,18;2,93
112;0,20;1,19;2,83
113;0,20;1,19;2,90
114;0,19;1,17;2,91
115;0,19;1,18;2,87
116;0,20;1,18;2,89
117;0,19;1,18;2,88
118;0,19;1,17;2,85
119;0,19;1,17;2,88
120;0,18;1,17;2,89
121;0,19;1,18;2,89
122;0,19;1,18;2,86
123;0,20;1,17;2,91
124;0,19;1,21;2,88
125;0,20;1,20;2,86
126;0,19;1,20;2,85
127;0,20;1,16;2,90
128;0,19;1,19;2,89
129;0,19;1,18;2,85
130;0,22;1,17;2,90
131;0,19;1,16;2,88
132;0,20;1,18;2,90
133;0,20;1,18;2,89
134;0,20;1,19;2,86
135;0,20;1,16;2,89
136;0,20;1,18;2,89
137;0,20;1,19;2,89
138;0,19;1,17;2,85
139;0,20;1,18;2,87
140;0,20;1,19;2,88
141;0,20;1,17;2,85
142;0,19;1,17;2,87
143;0,19;1,17;2,86
144;0,19;1,20;2,88
145;0,20;1,17;2,84
146;0,20;1,17;2,84
147;0,20;1,19;2,87
148;0,19;1,19;2,85
149;0,22;1,16;2,85
150;0,19;1,17;2,86
151;0,19;1,19;2,89
152;0,20;1,18;2,89
153;0,19;1,17;2,88
154;0,19;1,18;2,88
155;0,19;1,19;2,87
156;0,20;1,19;2,85
157;0,21;1,18;2,89
158;0,19;1,18;2,87
159;0,20;1,17;2,88
160;0,20;1,18;2,92
161;0,20;1,20;2,90
162;0,20;1,17;2,91
163;0,20;1,17;2,93
164;0,19;1,20;2,89
165;0,20;1,17;2,89
166;0,20;1,18;2,86
167;0,19;1,19;2,86
168;0,20;1,21;2,88
169;0,20;1,19;2,90
170;0,19;1,19;2,84
171;0,19;1,18;2,86
172;0,19;1,17;2,96
173;0,20;1,18;2,85
174;0,20;1,21;2,90
175;0,21;1,17;2,88
176;0,19;1,19;2,88
177;0,19;1,19;2,86
178;0,20;1,21;2,91
179;0,19;1,19;2,87
180;0,20;1,17;2,85
181;0,21;1,19;2,87
182;0,19;1,18;2,90
183;0,20;1,16;2,93
184;0,20;1,19;2,85
185;0,20;1,17;2,86
186;0,19;1,17;2,94
187;0,20;1,18;2,92
188;0,19;1,19;2,88
189;0,20;1,19;2,87
190;0,19;1,19;2,88
191;0,20;1,18;2,92
192;0,20;1,20;2,88
193;0,20;1,18;2,89
194;0,19;1,18;2,87
195;0,19;1,18;2,86
196;0,19;1,17;2,90
197;0,20;1,18;2,94
198;0,20;1,18;2,86
199;0,19;1,17;2,87
200;0,19;1,22;2,90
201;0,20;1,19;2,91
202;0,20;1,17;2,87
203;0,19;1,17;2,88
204;0,19;1,17;2,86
205;0,20;1,18;2,90
206;0,19;1,20;2,86
207;0,20;1,17;2,90
208;0,20;1,19;2,87
209;0,19;1,17;2,89
210;0,19;1,21;2,86
211;0,20;1,18;2,85
212;0,19;1,16;2,86
213;0,19;1,18;2,87
214;0,19;1,22;2,86
215;0,19;1,17;2,84
216;0,20;1,18;2,86
217;0,19;1,18;2,87
218;0,19;1,22;2,90
219;0,20;1,17;2,87
220;0,20;1,19;2,86
221;0,20;1,19;2,87
222;0,19;1,16;2,86
223;0,20;1,17;2,87
224;0,20;1,19;2,87
225;0,20;1,19;2,87
226;0,20;1,19;2,90
227;0,19;1,20;2,91
228;0,20;1,17;2,92
229;0,21;1,17;2,93
230;0,19;1,19;2,87
231;0,20;1,18;2,86
232;0,19;1,19;2,88
233;0,19;1,19;2,89
234;0,20;1,33;2,88
235;0,20;1,19;2,96
236;0,20;1,19;2,86
237;0,20;1,19;2,85
238;0,19;1,20;2,84
239;0,20;1,20;2,88
240;0,20;1,19;2,90
241;0,20;1,19;2,86
242;0,20;1,17;2,87
243;0,19;1,18;2,93
244;0,20;1,18;2,87
245;0,20;1,20;2,86
246;0,19;1,17;2,86
247;0,20;1,19;2,88
248;0,19;1,18;2,86
249;0,20;1,19;2,87
250;0,19;1,18;2,88
251;0,20;1,19;2,85
252;0,20;1,16;2,86
253;0,20;1,17;2,89
254;0,19;1,19;2,86
255;0,20;1,19;2,86
256;0,20;1,19;2,86
257;0,20;1,18;2,88
258;0,19;1,19;2,86
259;0,20;1,18;2,88
260;0,22;1,20;2,85
261;0,20;1,21;2,85
262;0,19;1,18;2,86
263;0,19;1,19;2,87
264;0,19;1,21;2,86
265;0,18;1,18;2,86
266;0,20;1,18;2,86
267;0,20;1,20;2,88
268;0,19;1,20;2,86
269;0,20;1,18;2,89
270;0,19;1,19;2,87
271;0,19;1,19;2,86
272;0,20;1,16;2,87
273;0,19;1,19;2,92
274;0,19;1,21;2,89
275;0,20;1,19;2,90
276;0,19;1,18;2,86
277;0,20;1,19;2,89
278;0,20;1,18;2,89
279;0,20;1,20;2,88
280;0,20;1,19;2,86
281;0,20;1,19;2,91
282;0,20;1,18;2,90
283;0,19;1,18;2,87
284;0,19;1,18;2,86
285;0,22;1,20;2,90
286;0,19;1,18;2,94
287;0,20;1,17;2,92
288;0,19;1,18;2,92
289;0,19;1,18;2,91
290;0,19;1,18;2,87
291;0,19;1,21;2,87
292;0,19;1,19;2,86
293;0,22;1,19;2,88
294;0,22;1,18;2,85
295;0,19;1,19;2,89
296;0,20;1,17;2,91
297;0,19;1,20;2,86
298;0,19;1,17;2,91
299;0,19;1,20;2,87
300;0,20;1,17;2,86
301;0,20;1,18;2,87
302;0,20;1,18;2,85
303;0,20;1,20;2,88
304;0,21;1,22;2,86
305;0,20;1,19;2,93
306;0,22;1,19;2,86
307;0,20;1,17;2,88
308;0,20;1,18;2,86
309;0,20;1,17;2,85
310;0,22;1,18;2,87
311;0,19;1,18;2,87
312;0,19;1,17;2,94
313;0,21;1,18;2,85
314;0,20;1,20;2,88
315;0,19;1,19;2,87
316;0,20;1,17;2,87
317;0,19;1,18;2,86
318;0,20;1,19;2,90
319;0,20;1,17;2,86
320;0,21;1,18;2,90
321;0,19;1,17;2,84
322;0,21;1,18;2,87
323;0,20;1,17;2,86
324;0,19;1,20;2,89
325;0,21;1,18;2,88
326;0,20;1,18;2,86
327;0,23;1,19;2,89
328;0,20;1,18;2,88
329;0,19;1,16;2,85
330;0,19;1,18;2,87
331;0,20;1,16;2,91
332;0,19;1,17;2,89
333;0,20;1,19;2,85
334;0,19;1,19;2,87
335;0,19;1,18;2,88
336;0,22;1,17;2,84
337;0,22;1,20;2,92
338;0,19;1,16;2,86
339;0,21;1,18;2,84
340;0,20;1,19;2,87
341;0,19;1,17;2,88
342;0,19;1,19;2,88
343;0,20;1,20;2,89
344;0,20;1,18;2,86
345;0,19;1,19;2,87
346;0,20;1,20;2,89
347;0,20;1,18;2,92
348;0,20;1,19;2,89
349;0,20;1,16;2,86
350;0,20;1,19;2,86
351;0,20;1,17;2,84
352;0,20;1,18;2,89
353;0,20;1,18;2,86
354;0,19;1,19;2,89
355;0,20;1,18;2,97
356;0,19;1,17;2,87
357;0,20;1,16;2,89
358;0,20;1,21;2,88
359;0,19;1,18;2,88
360;0,19;1,19;2,88
361;0,20;1,17;2,83
362;0,20;1,18;2,88
363;0,20;1,18;2,85
364;0,20;1,18;2,84
365;0,20;1,18;2,85
366;0,20;1,18;2,89
367;0,20;1,18;2,88
368;0,19;1,17;2,85
369;0,20;1,18;2,88
370;0,21;1,19;2,88
371;0,20;1,19;2,87
372;0,19;1,18;2,90
373;0,22;1,18;2,88
374;0,20;1,17;2,83
375;0,19;1,18;2,88
376;0,20;1,20;2,89
377;0,19;1,19;2,94
378;0,20;1,19;2,86
379;0,20;1,17;2,89
380;0,20;1,20;2,89
381;0,19;1,18;2,87
382;0,20;1,17;2,84
383;0,19;1,19;2,88
384;0,19;1,19;2,88
385;0,20;1,20;2,84
386;0,20;1,19;2,91
387;0,19;1,18;2,85
388;0,20;1,20;2,88
389;0,20;1,20;2,86
390;0,20;1,19;2,88
391;0,20;1,19;2,88
392;0,21;1,18;2,90
393;0,20;1,19;2,86
394;0,20;1,19;2,87
395;0,20;1,18;2,85
396;0,19;1,17;2,88
397;0,20;1,22;2,85
398;0,19;1,20;2,90
399;0,19;1,21;2,86
400;0,20;1,19;2,88
401;0,19;1,20;2,88
402;0,20;1,20;2,86
403;0,20;1,19;2,86
404;0,19;1,19;2,86
405;0,20;1,18;2,85
406;0,20;1,20;2,91
407;0,19;1,19;2,90
408;0,19;1,19;2,91
409;0,20;1,19;3,15
410;0,20;1,18;2,89
411;0,19;1,17;2,89
412;0,20;1,18;2,87
413;0,20;1,17;2,86
414;0,20;1,20;2,90
415;0,20;1,18;2,90
416;0,19;1,25;2,89
417;0,20;1,17;2,85
418;0,19;1,20;2,87
419;0,20;1,18;2,88
420;0,19;1,18;2,87
421;0,20;1,20;2,86
422;0,19;1,19;2,88
423;0,20;1,20;2,84
424;0,19;1,20;2,91
425;0,19;1,20;2,88
426;0,20;1,22;2,86
427;0,19;1,24;2,85
428;0,20;1,20;2,89
429;0,20;1,18;2,86
430;0,21;1,18;2,85
431;0,19;1,21;2,88
432;0,20;1,20;3,02
433;0,19;1,20;2,88
434;0,20;1,19;2,89
435;0,19;1,19;2,87
436;0,20;1,19;2,88
437;0,22;1,21;2,85
438;0,20;1,20;2,88
439;0,20;1,22;2,99
440;0,20;1,20;2,92
441;0,20;1,20;2,88
442;0,19;1,20;2,84
443;0,19;1,21;2,84
444;0,19;1,20;2,89
445;0,20;1,18;2,88
446;0,19;1,19;2,89
447;0,20;1,19;2,87
448;0,20;1,18;2,90
449;0,20;1,18;2,86
450;0,19;1,19;2,86
451;0,21;1,19;2,84
452;0,20;1,20;2,87
453;0,19;1,18;2,86
454;0,20;1,21;2,86
455;0,22;1,18;2,85
456;0,20;1,18;2,86
457;0,19;1,19;2,88
458;0,19;1,19;2,88
459;0,19;1,20;2,88

==> benchmark/non_incremental/ground/memory_non_incremental.csv <==
degree;run_1
output_10;16664
output_20;61228
output_30;150544


==> benchmark/non_incremental/ground/output_10.csv <==
Iteration;run_1;
0;1,53279
1;1,53987
2;1,54018
3;1,52845
4;1,53182
5;1,55446
6;1,53152
7;1,53992
8;1,52944
9;1,55615
10;1,53704


==> benchmark/non_incremental/ground/output_20.csv <==
Iteration;run_1;
0;13,9293
1;13,9228
2;13,9236
3;13,9145
4;13,9179
5;13,9153
6;13,8761
7;13,8301
8;14,0298
9;13,8914
10;14,0198


==> benchmark/non_incremental/ground/output_30.csv <==
Iteration;run_1;
0;65,4884
1;64,1447
2;64,1076
3;64,1649
4;64,4569
5;64,4927
6;64,3321
7;64,0562
8;64,271
9;64,3113
10;64,3649


==> benchmark/non_incremental/solver/solvingTime_clasp_10.csv <==
1;0,039
2;0,041
3;0,044
4;0,038
5;0,045
6;0,040
7;0,044
8;0,044
9;0,044
10;0,041


==> benchmark/non_incremental/solver/solvingTime_clasp_20.csv <==
1;0,222
2;0,219
3;0,231
4;0,226
5;0,220
6;0,219
7;0,218
8;0,229
9;0,222
10;0,221


==> benchmark/non_incremental/solver/solvingTime_clasp_30.csv <==
1;0,598
2;0,574
3;0,584
4;0,596
5;0,576
6;0,583
7;0,574
8;0,570
9;0,575
10;0,574


==> benchmark/non_incremental/solver/solvingTime_wasp_10.csv <==
Iteration;Solving Time Wasp
1;0,04
2;0,04
3;0,04
4;0,04
5;0,04
6;0,04
7;0,04
8;0,04
9;0,04
10;0,04


==> benchmark/non_incremental/solver/solvingTime_wasp_20.csv <==
Iteration;Solving Time Wasp
1;0,20
2;0,20
3;0,20
4;0,21
5;0,21
6;0,21
7;0,20
8;0,21
9;0,20
10;0,20


==> benchmark/non_incremental/solver/solvingTime_wasp_30.csv <==
Iteration;Solving Time Wasp
1;0,56
2;0,55
3;0,55
4;0,55
5;0,55
6;0,56
7;0,58
8;0,56
9;0,56
10;0,57


==> benchmark/non_incremental/solver/solving_time_clasp.csv <==
Iteration;CLASP;CLASP;CLASP
1;0,039;0,222;0,598
2;0,041;0,219;0,574
3;0,044;0,231;0,584
4;0,038;0,226;0,596
5;0,045;0,220;0,576
6;0,040;0,219;0,583
7;0,044;0,218;0,574
8;0,044;0,229;0,570
9;0,044;0,222;0,575
10;0,041;0,221;0,574

==> benchmark/non_incremental/solver/solving_time_wasp.csv <==
Iteration;WASP;WASP;WASP
1;0,04;0,20;0,56
2;0,04;0,20;0,55
3;0,04;0,20;0,55
4;0,04;0,21;0,55
5;0,04;0,21;0,55
6;0,04;0,21;0,56
7;0,04;0,20;0,58
8;0,04;0,21;0,56
9;0,04;0,20;0,56
10;0,04;0,20;0,57

==> test_results/all-iterations-instance5_25x25.csv <==
Iteration;Incremental;No-Incremental
1;5.98718;5.93925
2;0.143865;5.89878
3;0.14795;5.93418
4;0.14019;5.89657
5;0.138855;5.91921
6;0.13665;5.91858
7;0.137233;5.92781
8;0.139961;5.8431
9;0.14043;5.93306
10;0.146179;5.86989
11;0.122973;5.99479
12;0.125266;5.9668
13;0.12133;5.94686
14;0.129574;5.94031
15;0.125279;5.98031
16;0.124457;6.0533
17;0.122672;5.99039
18;0.119201;5.98211
19;0.123557;6.08827
20;0.121448;6.07274
21;0.118753;5.95923
22;0.126846;5.95019
23;0.125391;5.9525
24;0.127003;5.95539
25;0.120844;5.90921
26;0.12612;5.87387
27;0.120304;5.95724
28;0.124316;5.89963
29;0.123054;5.92297
30;0.124553;5.90635
31;0.121299;5.94026
32;0.127737;5.93506
33;0.136758;5.92342
34;0.12356;5.93034
35;0.117609;5.88785
36;0.120083;5.95993
37;0.126041;6.03298
38;0.120942;6.00764
39;0.119289;5.99651
40;0.122786;5.99249

==> test_results/overall_times.csv <==
filename;iteration_1;iteration_2;iteration_3;iteration_4;iteration_5;iteration_6;iteration_7;iteration_8;iteration_9;iteration_10;iteration_11;iteration_12;iteration_13;iteration_14;iteration_15;iteration_16;iteration_17;iteration_18;iteration_19;iteration_20;iteration_21;iteration_22;iteration_23;iteration_24;iteration_25;iteration_26;iteration_27;iteration_28;iteration_29;iteration_30;iteration_31;iteration_32;iteration_33;iteration_34;iteration_35;iteration_36;iteration_37;iteration_38;iteration_39;iteration_40
incremental/SudokuBenchmark/Instances16x16Value/instance0.txt;1,0523;0,050666;0,048352;0,047777;0,048517;0,047339;0,047738;0,053178;0,05665;0,052971;0,047146;0,054726;0,056728;0,047019;0,05507;0,052838;0,051329;0,044714;0,051387;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance1.txt;1,07069;0,058685;0,048336;0,053835;0,047595;0,048135;0,056745;0,054854;0,054535;0,050695;0,046325;0,062283;0,054372;0,051357;0,048021;0,047416;0,046897;0,044627;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance2.txt;1,03914;0,053884;0,056235;0,051263;0,047566;0,051293;0,050057;0,046476;0,054324;0,053274;0,052901;0,052826;0,047529;0,051028;0,055375;0,049227;;;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance3.txt;1,03921;0,050121;0,053676;0,053138;0,046524;0,047561;0,045809;0,046854;0,048683;0,049171;0,049303;0,049835;0,051829;0,045766;0,044878;0,049578;0,044876;0,046593;0,051474;0,052878;0,04615;0,051248;0,051467;0,04952;0,050849;0,053577;0,0496;0,050321;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance4.txt;1,098;0,055327;0,052237;0,052781;0,046165;0,057822;0,050708;0,045326;0,04947;0,053378;0,048752;0,049416;0,053976;0,048837;0,044043;0,038353;0,053496;0,053973;0,047197;0,051556;0,049769;0,045229;0,042908;0,050982;0,050921;0,047964;0,048011;0,052281;0,044733;0,047415;0,044828;0,045081;0,042711;0,045046;0,055094;0,054006;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance5.txt;1,04346;0,056493;0,056735;0,0471;0,05113;0,051622;0,047604;0,052906;0,052568;0,050904;0,047804;0,04451;0,046481;;;;;;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance6.txt;1,08782;0,061181;0,048995;0,052637;0,049334;0,054275;0,052387;0,054123;0,045772;0,047739;0,045778;0,044999;0,050055;0,053533;0,053075;;;;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance7.txt;1,0518;0,059332;0,04744;0,056544;0,047112;0,053075;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance8.txt;1,00127;0,053241;0,051763;0,050092;0,048712;0,044694;0,044567;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance10.txt;1,05192;0,0545;0,051732;0,053145;0,052916;0,050816;0,043077;0,045685;0,05086;0,04969;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance11.txt;1,05221;0,050897;0,047518;0,056031;0,04671;0,052012;0,044636;0,046975;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances16x16Value/instance12.txt;1,05813;0,050438;0,045977;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;;
non_incremental/SudokuBenchmark/Instances16x16Value/instance0.txt;1,02183;1,0634;1,04178;1,06163;1,05704;1,04051;1,07328;1,03284;1,03025;1,05066;1,06401;1,04922;1,05735;1,04708;1,08877;1,07733;1,0672;1,06111;1,07377;;;;;;;;;;;;;;;;;;;;;
non_incremental/SudokuBenchmark/Instances16x16Value/instance1.txt;1,00629;1,02414;1,04414;1,01198;1,01871;1,03713;1,05024;1,04163;1,03526;1,05137;1,05314;1,05693;1,03376;1,05046;1,04998;1,05018;1,08086;1,06801;;;;;;;;;;;;;;;;;;;;;;
non_incremental/SudokuBenchmark/Instances16x16Value/instance2.txt;0,991013;1,01454;1,05149;1,02483;1,02358;1,02811;1,05279;1,03102;1,02911;1,04671;1,03542;1,03811;1,06065;1,02665;1,04868;1,04513;;;;;;;;;;;;;;;;;;;;;;;;
non_incremental/SudokuBenchmark/Instances16x16Value/instance3.txt;1,02474;1,02708;1,0511;1,00194;1,03339;1,04898;1,01053;1,04819;1,03959;1,03916;1,05424;1,06687;1,05754;1,0154;1,00796;1,07674;1,02172;1,0222;1,04917;1,03305;1,03875;1,05911;1,03905;1,04385;1,05512;1,03892;1,05329;1,07354;;;;;;;;;;;;
non_incremental/SudokuBenchmark/Instances16x16Value/instance4.txt;1,01366;1,03098;1,02251;1,01708;1,06061;1,03499;1,03681;1,03563;1,04597;1,05375;1,06049;1,03515;1,05167;1,05199;1,04941;1,04206;1,06;1,04615;1,05223;1,04518;1,05251;1,04481;1,06252;1,06021;1,053;1,06142;1,0278;1,04066;1,02789;1,02199;1,041;1,05428;1,04754;1,05365;1,0436;1,07877;;;;
non_incremental/SudokuBenchmark/Instances16x16Value/instance5.txt;1,00207;1,01662;1,0262;1,04947;1,00514;1,03513;1,04192;1,07576;1,0429;1,04724;1,03741;1,02189;1,04298;;;;;;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances25x25Value/instance0.txt;6,02195;0,150468;0,146244;0,140559;0,15072;0,145931;0,141893;0,148076;0,152865;0,150302;0,131394;0,129128;0,136177;0,131972;0,127146;0,1361;0,123856;0,129546;0,11785;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances25x25Value/instance1.txt;6,00646;0,150592;0,150663;0,15113;0,148305;0,143672;0,161471;0,150373;0,150262;0,15078;0,155494;0,15289;0,153898;0,15128;0,161286;0,129445;0,127618;0,124644;0,124039;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances25x25Value/instance2.txt;6,349;0,158304;0,171766;0,152681;0,146036;0,156037;0,151685;0,157768;0,15506;0,150632;0,163673;0,152329;0,140833;0,151977;0,155844;0,150016;0,148966;0,148354;;;;;;;;;;;;;;;;;;;;;;
incremental/SudokuBenchmark/Instances25x25Value/instance3.txt;6,05768;0,155306;0,151984;0,148668;0,144461;0,146894;0,142963;0,142301;0,142449;0,14424;0,145374;0,143711;0,145938;0,147183;0,144314;0,144705;0,143411;0,146194;0,144975;0,149439;0,14805;0,153026;0,150531;0,149114;0,137856;0,149207;0,15663;0,147549;0,143253;0,14096;0,144831;0,14317;0,14931;0,147016;0,148241;0,138551;0,146897;0,146312;0,148949;0,145817
incremental/SudokuBenchmark/Instances25x25Value/instance4.txt;5,98718;0,143865;0,14795;0,14019;0,138855;0,13665;0,137233;0,139961;0,14043;0,146179;0,122973;0,125266;0,12133;0,129574;0,125279;0,124457;0,122672;0,119201;0,123557;0,121448;0,118753;0,126846;0,125391;0,127003;0,120844;0,12612;0,120304;0,124316;0,123054;0,124553;0,121299;0,127737;0,136758;0,12356;0,117609;0,120083;0,126041;0,120942;0,119289;0,122786
incremental/SudokuBenchmark/Instances25x25Value/instance5.txt;6,00204;0,14977;0,148069;0,143783;0,138118;0,146554;0,142921;0,142973;0,150078;0,147329;0,145778;0,1414;0,143182;0,135509;0,141737;0,13936;0,143333;0,129313;0,138081;0,143787;0,143589;0,152975;0,140117;0,140553;0,135954;0,140357;0,136689;0,137421;0,14229;0,136737;0,136724;0,144865;0,139992;0,150121;0,152374;0,144212;0,135907;0,133195;0,144691;0,138372
non_incremental/SudokuBenchmark/Instances25x25Value/instance0.txt;5,86217;5,94337;5,86978;5,94124;5,91336;5,94451;5,91958;5,96502;5,95099;5,96601;5,97673;5,97635;5,97702;5,94247;5,99164;5,99979;5,96232;5,99351;5,98699;;;;;;;;;;;;;;;;;;;;;
non_incremental/SudokuBenchmark/Instances25x25Value/instance1.txt;5,81075;5,98034;5,9069;5,93916;5,91841;5,92996;5,94122;5,99303;6,01025;5,97117;6,04672;6,0242;5,95477;6,01368;6,03526;5,95319;6,04079;5,99923;5,95393;;;;;;;;;;;;;;;;;;;;;
non_incremental/SudokuBenchmark/Instances25x25Value/instance2.txt;5,93769;6,06624;6,09883;6,0093;5,99441;6,05595;6,06661;6,10283;6,05814;6,05141;6,06742;6,04498;6,07883;6,09269;6,15765;6,05829;6,14041;6,037;;;;;;;;;;;;;;;;;;;;;;
non_incremental/SudokuBenchmark/Instances25x25Value/instance3.txt;5,93708;6,02254;6,01356;6,05438;6,01844;5,9885;6,01558;6,09834;6,0061;5,96729;5,97205;6,0709;5,99592;6,03229;6,00537;5,9839;5,97885;6,00297;6,09272;5,04007;5,12429;5,20455;5,15422;5,07045;5,1712;5,10876;5,1082;5,15098;4,98525;4,97953;5,14157;5,062;5,09548;5,1466;5,07754;5,12286;5,14757;5,12789;5,1164;5,14717
non_incremental/SudokuBenchmark/Instances25x25Value/instance4.txt;5,93925;5,89878;5,93418;5,89657;5,91921;5,91858;5,92781;5,8431;5,93306;5,86989;5,99479;5,9668;5,94686;5,94031;5,98031;6,0533;5,99039;5,98211;6,08827;6,07274;5,95923;5,95019;5,9525;5,95539;5,90921;5,87387;5,95724;5,89963;5,92297;5,90635;5,94026;5,93506;5,92342;5,93034;5,88785;5,95993;6,03298;6,00764;5,99651;5,99249
non_incremental/SudokuBenchmark/Instances25x25Value/instance5.txt;5,95134;5,95315;5,91895;5,90729;5,9745;5,89468;5,94166;5,95914;6,06264;5,95528;5,97317;5,93211;5,92507;5,05375;4,97322;5,11506;5,09943;5,07939;5,04929;5,15063;5,03384;5,06203;4,98876;5,03754;5,03894;5,06576;5,1164;5,15258;5,01558;5,09912;5,14714;5,14056;5,11147;5,04002;5,01353;5,15711;5,10455;5,08675;5,07491;5,09582


==> test_results/sum-all-instances.csv <==
Instance;Incremental;No-Incremental
16x16-inst0;1.649317;13.44473
16x16-inst1;1.812398;16.547833
16x16-inst2;1.945403;18.76421
16x16-inst3;1.966445;20.05906
16x16-inst4;2.370489;29.13122
16x16-inst5;2.817792;37.61797
25x25-inst0;8.960961;109.11868
25x25-inst1;8.512177;113.08285
25x25-inst2;8.644302;113.42296
25x25-inst3;11.54025;214.45216
25x25-inst4;11.76746;221.53936
25x25-inst5;10.967538;237.98937

